Everyone's a little bit racist: a novel ML backdoor attack in black-box mode

Backdoors are among the most impactful attacks against Machine Learning (ML), yet most existing methods assume some form of training-time poisoning or direct model manipulation. This is often considered sufficient to assume that existing systems are not exposed to actual risks. In this paper, we introduce Backdoor-as-a-Service, a model-agnostic, fully black-box technique that, instead of installing a backdoor, activates it in the form of a latent secondary task leveraging on an already present behavior. Our tool uses genetic search to discover input transformations that induce systematic output differences aligned with an attacker-defined task, without modifying training data, architecture, or weights. We verify our approach against two targets. First, we target a MNIST digits classifier that we coerce into implementing a binary letter-recognition task. Then, we attack a production-grade NSFW classifier using face-specific perturbations to turn it into a proxy for demographic-group classification. In both cases, our method successfully enables the target backdoor. Finally, we discuss the existing countermeasures to assess the actual risk for the deployed systems.

==> data/emnist.csv <==
gen,A,B,acc
1,0.719,0.912,0.799
2,0.719,0.912,0.799
3,0.717,0.915,0.799
4,0.742,0.910,0.808
5,0.760,0.909,0.817
6,0.760,0.909,0.817
7,0.780,0.897,0.821
8,0.770,0.912,0.823
9,0.776,0.917,0.829
10,0.777,0.922,0.831
11,0.777,0.922,0.831
12,0.756,0.755,0.738
13,0.766,0.762,0.746
14,0.766,0.762,0.746
15,0.767,0.785,0.758
16,0.797,0.781,0.770
17,0.799,0.782,0.771
18,0.804,0.804,0.785
19,0.804,0.804,0.785
20,0.802,0.830,0.796
21,0.802,0.830,0.796
22,0.809,0.879,0.824
23,0.819,0.889,0.834
24,0.802,0.909,0.835
25,0.821,0.894,0.837
26,0.823,0.894,0.839
27,0.821,0.899,0.840
28,0.822,0.926,0.853
29,0.845,0.912,0.857
30,0.864,0.899,0.860
31,0.864,0.899,0.860
32,0.850,0.791,0.799
33,0.804,0.853,0.807
34,0.895,0.765,0.808
35,0.867,0.810,0.818
36,0.867,0.810,0.818
37,0.854,0.824,0.819
38,0.883,0.806,0.825
39,0.885,0.808,0.827
40,0.911,0.786,0.829
41,0.890,0.856,0.854
42,0.890,0.856,0.854
43,0.915,0.847,0.862
44,0.915,0.847,0.862
45,0.915,0.849,0.863
46,0.909,0.859,0.865
47,0.911,0.861,0.866
48,0.910,0.861,0.866
49,0.912,0.861,0.867
50,0.912,0.861,0.867
51,0.912,0.861,0.867
52,0.851,0.807,0.810
53,0.877,0.795,0.817
54,0.880,0.793,0.818
55,0.882,0.835,0.840
56,0.887,0.831,0.840
57,0.876,0.840,0.840
58,0.876,0.842,0.840
59,0.882,0.836,0.841
60,0.882,0.836,0.841
61,0.882,0.836,0.841
62,0.848,0.857,0.835
63,0.874,0.835,0.836
64,0.885,0.834,0.841
65,0.874,0.847,0.842
66,0.874,0.847,0.842
67,0.862,0.860,0.842
68,0.862,0.861,0.843
69,0.867,0.859,0.844
70,0.870,0.864,0.848
71,0.870,0.864,0.848
72,0.918,0.827,0.853
73,0.918,0.827,0.853
74,0.921,0.826,0.854
75,0.923,0.830,0.856
76,0.923,0.830,0.856
77,0.924,0.830,0.856
78,0.921,0.837,0.858
79,0.921,0.837,0.858
80,0.920,0.839,0.859
81,0.920,0.839,0.859
82,0.877,0.851,0.846
83,0.885,0.847,0.848
84,0.885,0.847,0.848
85,0.894,0.842,0.849
86,0.894,0.842,0.849
87,0.888,0.851,0.851
88,0.888,0.851,0.851
89,0.903,0.839,0.852
90,0.920,0.830,0.856
91,0.920,0.830,0.856
92,0.920,0.830,0.856
93,0.923,0.833,0.858
94,0.923,0.833,0.858
95,0.925,0.833,0.858
96,0.923,0.837,0.860
97,0.867,0.900,0.860
98,0.867,0.900,0.860
99,0.909,0.873,0.868
100,0.909,0.873,0.868
101,0.909,0.873,0.868
102,0.909,0.873,0.868
103,0.909,0.873,0.868
104,0.855,0.856,0.835
105,0.858,0.855,0.836
106,0.884,0.873,0.858
107,0.905,0.857,0.860
108,0.903,0.869,0.865
109,0.903,0.869,0.865
110,0.903,0.869,0.865
111,0.899,0.875,0.866
112,0.899,0.875,0.866
113,0.903,0.873,0.867
114,0.903,0.873,0.867
115,0.877,0.900,0.868
116,0.903,0.877,0.869
117,0.903,0.877,0.869
118,0.895,0.885,0.870
119,0.899,0.883,0.871
120,0.894,0.889,0.871
121,0.896,0.888,0.871
122,0.898,0.886,0.871
123,0.912,0.879,0.877
124,0.912,0.879,0.877
125,0.912,0.881,0.878
126,0.911,0.883,0.878
127,0.916,0.880,0.879
128,0.907,0.891,0.880
129,0.904,0.896,0.881
130,0.904,0.896,0.881
131,0.904,0.896,0.881
132,0.904,0.896,0.881
133,0.904,0.896,0.881
134,0.904,0.896,0.881
135,0.904,0.896,0.881
136,0.900,0.900,0.887
137,0.900,0.900,0.887
138,0.900,0.900,0.887
139,0.900,0.900,0.887
140,0.900,0.900,0.887
141,0.900,0.900,0.887
142,0.900,0.900,0.887
143,0.900,0.904,0.888
144,0.900,0.904,0.888
145,0.900,0.904,0.888
146,0.900,0.904,0.888
147,0.900,0.904,0.888
148,0.900,0.904,0.888
149,0.900,0.904,0.888
150,0.930,0.878,0.890
151,0.930,0.878,0.890
152,0.908,0.813,0.839
153,0.911,0.811,0.839
154,0.913,0.810,0.839
155,0.913,0.810,0.839
156,0.898,0.836,0.845
157,0.898,0.836,0.845
158,0.898,0.836,0.845
159,0.898,0.836,0.845
160,0.902,0.835,0.846
161,0.899,0.847,0.851
162,0.919,0.831,0.852
163,0.919,0.831,0.852
164,0.916,0.837,0.853
165,0.922,0.833,0.854
166,0.908,0.849,0.855
167,0.907,0.850,0.856
168,0.915,0.844,0.856
169,0.915,0.844,0.856
170,0.921,0.843,0.858
171,0.922,0.844,0.859
172,0.922,0.844,0.859
173,0.900,0.867,0.859
174,0.904,0.864,0.859
175,0.904,0.864,0.859
176,0.896,0.874,0.860
177,0.906,0.865,0.861
178,0.902,0.870,0.861
179,0.903,0.870,0.862
180,0.906,0.868,0.862
181,0.906,0.868,0.862
182,0.906,0.868,0.862
183,0.906,0.868,0.862
184,0.906,0.868,0.862
185,0.913,0.865,0.863
186,0.913,0.865,0.863
187,0.913,0.865,0.863
188,0.916,0.862,0.863
189,0.922,0.857,0.863
190,0.922,0.857,0.863
191,0.922,0.857,0.863
192,0.922,0.857,0.863
193,0.922,0.857,0.863
194,0.914,0.866,0.864
195,0.914,0.867,0.864
196,0.919,0.864,0.865
197,0.919,0.864,0.865
198,0.919,0.865,0.865
199,0.916,0.870,0.866
200,0.916,0.870,0.866
201,0.916,0.870,0.866
202,0.903,0.883,0.865
203,0.913,0.880,0.867
204,0.922,0.873,0.868
205,0.922,0.876,0.869
206,0.922,0.876,0.869
207,0.937,0.863,0.871
208,0.937,0.863,0.871
209,0.939,0.864,0.873
210,0.939,0.864,0.873
211,0.937,0.867,0.873
212,0.930,0.878,0.875
213,0.932,0.878,0.876
214,0.932,0.878,0.876
215,0.932,0.878,0.876
216,0.932,0.878,0.876
217,0.932,0.878,0.876
218,0.933,0.879,0.877
219,0.933,0.879,0.877
220,0.933,0.879,0.877
221,0.933,0.879,0.877
222,0.927,0.885,0.877
223,0.931,0.882,0.877
224,0.936,0.876,0.877
225,0.936,0.876,0.877
226,0.936,0.876,0.877
227,0.937,0.877,0.878
228,0.924,0.891,0.878
229,0.924,0.891,0.878
230,0.926,0.889,0.878
231,0.935,0.880,0.879
232,0.927,0.890,0.880
233,0.927,0.890,0.880
234,0.940,0.882,0.882
235,0.942,0.881,0.883
236,0.942,0.882,0.884
237,0.942,0.882,0.884
238,0.943,0.881,0.884
239,0.943,0.882,0.884
240,0.943,0.882,0.884
241,0.936,0.894,0.886
242,0.936,0.894,0.886
243,0.935,0.898,0.887
244,0.935,0.898,0.887
245,0.937,0.903,0.890
246,0.928,0.917,0.896
247,0.935,0.910,0.896
248,0.929,0.917,0.897
249,0.926,0.921,0.897
250,0.926,0.921,0.897
251,0.926,0.921,0.898
252,0.928,0.920,0.898
253,0.938,0.915,0.900
254,0.938,0.915,0.900
255,0.936,0.916,0.900
256,0.939,0.914,0.900
257,0.936,0.917,0.900
258,0.937,0.918,0.901
259,0.937,0.918,0.902
260,0.937,0.918,0.902
261,0.937,0.918,0.902
262,0.942,0.914,0.902
263,0.942,0.914,0.902
264,0.942,0.914,0.902
265,0.931,0.927,0.903
266,0.935,0.927,0.904
267,0.937,0.926,0.904
268,0.937,0.926,0.905
269,0.937,0.927,0.905
270,0.937,0.926,0.905
271,0.940,0.925,0.906
272,0.949,0.916,0.906
273,0.941,0.925,0.906
274,0.941,0.925,0.906
275,0.941,0.925,0.906
276,0.943,0.924,0.907
277,0.944,0.923,0.907
278,0.944,0.923,0.907
279,0.961,0.910,0.909
280,0.961,0.910,0.909
281,0.959,0.916,0.911
282,0.959,0.916,0.911
283,0.957,0.917,0.911
284,0.958,0.917,0.911
285,0.958,0.917,0.911
286,0.958,0.918,0.911
287,0.957,0.919,0.911
288,0.959,0.917,0.912
289,0.959,0.917,0.912
290,0.959,0.917,0.912
291,0.959,0.917,0.912
292,0.959,0.917,0.912
293,0.957,0.919,0.912
294,0.957,0.919,0.912
295,0.954,0.922,0.912
296,0.951,0.926,0.913
297,0.951,0.926,0.913
298,0.951,0.926,0.913
299,0.951,0.927,0.913
300,0.950,0.931,0.914
301,0.952,0.934,0.917
302,0.952,0.934,0.917
303,0.952,0.938,0.919
304,0.952,0.938,0.919
305,0.950,0.940,0.919
306,0.950,0.940,0.919
307,0.949,0.941,0.919
308,0.951,0.939,0.919
309,0.952,0.939,0.919
310,0.957,0.934,0.920
311,0.957,0.934,0.920
312,0.957,0.934,0.920
313,0.958,0.934,0.920
314,0.960,0.932,0.920
315,0.960,0.932,0.920
316,0.960,0.932,0.920
317,0.959,0.933,0.920
318,0.959,0.933,0.920
319,0.954,0.937,0.921
320,0.954,0.938,0.921
321,0.954,0.938,0.921
322,0.956,0.937,0.922
323,0.956,0.937,0.922
324,0.956,0.937,0.922
325,0.956,0.937,0.922
326,0.956,0.937,0.922
327,0.963,0.931,0.922
328,0.963,0.931,0.922
329,0.963,0.931,0.922
330,0.961,0.933,0.922
331,0.961,0.933,0.923
332,0.961,0.933,0.923
333,0.961,0.933,0.923
334,0.959,0.936,0.923
335,0.960,0.934,0.923
336,0.960,0.934,0.923
337,0.960,0.934,0.923
338,0.960,0.934,0.923
339,0.958,0.937,0.923
340,0.958,0.937,0.923
341,0.958,0.937,0.923
342,0.958,0.937,0.923
343,0.958,0.937,0.923
344,0.958,0.938,0.923
345,0.958,0.938,0.923
346,0.955,0.942,0.924
347,0.955,0.942,0.924
348,0.955,0.942,0.924
349,0.955,0.942,0.924
350,0.957,0.940,0.924
351,0.957,0.940,0.924
352,0.956,0.940,0.924
353,0.957,0.940,0.924
354,0.957,0.940,0.924
355,0.957,0.939,0.924
356,0.957,0.939,0.924
357,0.957,0.940,0.925
358,0.957,0.940,0.925
359,0.957,0.940,0.925
360,0.957,0.940,0.925
361,0.955,0.942,0.925
362,0.955,0.942,0.925
363,0.953,0.944,0.925
364,0.953,0.944,0.925
365,0.953,0.944,0.925
366,0.953,0.944,0.925
367,0.953,0.944,0.925
368,0.954,0.944,0.925
369,0.954,0.944,0.925
370,0.954,0.944,0.925
371,0.954,0.944,0.925
372,0.954,0.944,0.925
373,0.954,0.944,0.925
374,0.954,0.944,0.925
375,0.954,0.944,0.925
376,0.954,0.944,0.925
377,0.954,0.944,0.925
378,0.954,0.945,0.925
379,0.954,0.945,0.925
380,0.954,0.945,0.925
381,0.954,0.945,0.925
382,0.955,0.944,0.926
383,0.955,0.944,0.926
384,0.955,0.944,0.926
385,0.955,0.944,0.926
386,0.955,0.944,0.926
387,0.954,0.943,0.926
388,0.956,0.941,0.926
389,0.956,0.941,0.926
390,0.956,0.941,0.926
391,0.957,0.941,0.926
392,0.957,0.941,0.926
393,0.957,0.940,0.926
394,0.957,0.940,0.926
395,0.958,0.940,0.926
396,0.958,0.940,0.926
397,0.958,0.940,0.926
398,0.958,0.940,0.926
399,0.958,0.940,0.926


==> data/falconsai_age_A1.csv <==
gen,A,B,acc
1,0.0850,0.1900,0.4475
2,0.0850,0.1900,0.4475
3,0.1090,0.2340,0.4375
4,0.1190,0.2640,0.4275
5,0.0770,0.2320,0.4225
6,0.1550,0.3310,0.4120
7,0.2020,0.3960,0.4030
8,0.1960,0.3980,0.3990
9,0.1910,0.4030,0.3940
10,0.2010,0.4170,0.3920
11,0.2010,0.4170,0.3920
12,0.2010,0.4170,0.3920
13,0.3300,0.1230,0.6035
14,0.3650,0.1450,0.6100
15,0.3600,0.1310,0.6145
16,0.3770,0.1390,0.6190
17,0.4270,0.1750,0.6260
18,0.4400,0.1650,0.6375
19,0.4400,0.1650,0.6375
20,0.4740,0.1860,0.6440
21,0.4740,0.1860,0.6440
22,0.3730,0.1630,0.6050
23,0.3840,0.1660,0.6090
24,0.4380,0.1990,0.6195
25,0.4490,0.2090,0.6200
26,0.4970,0.2460,0.6255
27,0.5000,0.2480,0.6260
28,0.5010,0.2480,0.6265
29,0.4790,0.2090,0.6350
30,0.5230,0.2360,0.6435
31,0.5230,0.2360,0.6435
32,0.5140,0.3440,0.5850
33,0.6140,0.4320,0.5910
34,0.6000,0.4110,0.5945
35,0.6300,0.4290,0.6005
36,0.6290,0.2610,0.6840
37,0.6340,0.2600,0.6870
38,0.6340,0.2570,0.6885
39,0.6390,0.2580,0.6905
40,0.6860,0.2930,0.6965
41,0.6530,0.2260,0.7135
42,0.6530,0.2260,0.7135
43,0.6520,0.2180,0.7170
44,0.6660,0.2290,0.7185
45,0.6800,0.2400,0.7200
46,0.6960,0.2440,0.7260
47,0.7260,0.2690,0.7285
48,0.7320,0.2720,0.7300
49,0.6970,0.2260,0.7355
50,0.6970,0.2260,0.7355
51,0.6980,0.2190,0.7395
52,0.6990,0.2120,0.7435
53,0.7040,0.2120,0.7460
54,0.7080,0.2140,0.7470
55,0.7090,0.2140,0.7475
56,0.7050,0.2010,0.7520
57,0.7050,0.2010,0.7520
58,0.7080,0.2020,0.7530
59,0.7640,0.2440,0.7600
60,0.7870,0.2620,0.7625
61,0.7610,0.2330,0.7640
62,0.7610,0.2330,0.7640
63,0.7350,0.2020,0.7665
64,0.7500,0.2110,0.7695
65,0.7230,0.1790,0.7720
66,0.7260,0.1790,0.7735
67,0.7260,0.1790,0.7735
68,0.7270,0.1790,0.7740
69,0.7480,0.1950,0.7765
70,0.7620,0.2090,0.7765
71,0.7620,0.2090,0.7765
72,0.2440,0.3890,0.4275
73,0.2300,0.3860,0.4220
74,0.2090,0.3710,0.4190
75,0.2550,0.4430,0.4060
76,0.2550,0.4430,0.4060
77,0.1690,0.2480,0.4605
78,0.1410,0.2350,0.4530
79,0.1280,0.2320,0.4480
80,0.1510,0.2690,0.4410
81,0.1810,0.3060,0.4375
82,0.1750,0.3060,0.4345
83,0.1910,0.3330,0.4290
84,0.1970,0.3540,0.4215
85,0.1990,0.3560,0.4215
86,0.2000,0.3620,0.4190
87,0.1810,0.3440,0.4185
88,0.1620,0.3480,0.4070
89,0.1590,0.3530,0.4030
90,0.1630,0.3610,0.4010
91,0.1580,0.3680,0.3950
92,0.1800,0.4010,0.3895
93,0.1680,0.3920,0.3880
94,0.2030,0.4320,0.3855
95,0.1600,0.4000,0.3800
96,0.1590,0.4010,0.3790
97,0.1630,0.4050,0.3790
98,0.1580,0.4030,0.3775
99,0.1860,0.4330,0.3765
100,0.1890,0.4420,0.3735
101,0.1690,0.4310,0.3690
102,0.1730,0.4360,0.3685
103,0.1470,0.4100,0.3685
104,0.1660,0.4380,0.3640
105,0.1630,0.4350,0.3640
106,0.1630,0.4350,0.3640
107,0.1580,0.4340,0.3620
108,0.1670,0.4490,0.3590
109,0.1800,0.4710,0.3545
110,0.1780,0.4690,0.3545
111,0.1740,0.4650,0.3545
112,0.1740,0.4650,0.3545
113,0.1760,0.4760,0.3500
114,0.1860,0.4870,0.3495
115,0.1820,0.4850,0.3485
116,0.1490,0.4570,0.3460
117,0.1710,0.4830,0.3440
118,0.1770,0.4950,0.3410
119,0.1770,0.4950,0.3410
120,0.1790,0.4980,0.3405
121,0.1790,0.5020,0.3385
122,0.1830,0.5070,0.3380
123,0.1820,0.5080,0.3370
124,0.1820,0.5090,0.3365
125,0.1860,0.5140,0.3360
126,0.1860,0.5140,0.3360
127,0.1790,0.5200,0.3295
128,0.1790,0.5200,0.3295
129,0.1790,0.5210,0.3290
130,0.1830,0.5300,0.3265
131,0.1830,0.5300,0.3265
132,0.1860,0.5340,0.3260
133,0.1970,0.5480,0.3245
134,0.2240,0.5800,0.3220
135,0.2240,0.5800,0.3220
136,0.2260,0.5830,0.3215
137,0.2270,0.5850,0.3210
138,0.2230,0.5820,0.3205
139,0.2170,0.5770,0.3200
140,0.2070,0.5690,0.3190
141,0.2050,0.5720,0.3165
142,0.2060,0.5740,0.3160
143,0.2030,0.5730,0.3150
144,0.2030,0.5750,0.3140
145,0.2030,0.5750,0.3140
146,0.1790,0.5540,0.3125
147,0.1840,0.5590,0.3125
148,0.1890,0.5650,0.3120
149,0.1980,0.5760,0.3110
150,0.1970,0.5760,0.3105
151,0.1970,0.5760,0.3105
152,0.4470,0.3120,0.5675
153,0.4340,0.2910,0.5715
154,0.4110,0.2660,0.5725
155,0.4360,0.2900,0.5730
156,0.4620,0.2800,0.5910
157,0.4620,0.2800,0.5910
158,0.4650,0.2810,0.5920
159,0.4580,0.2690,0.5945
160,0.4570,0.2540,0.6015
161,0.4590,0.2540,0.6025
162,0.4780,0.2700,0.6040
163,0.4660,0.2580,0.6040
164,0.4910,0.2770,0.6070
165,0.4880,0.2710,0.6085
166,0.4760,0.2500,0.6130
167,0.4800,0.2520,0.6140
168,0.4870,0.2550,0.6160
169,0.4870,0.2550,0.6160
170,0.4890,0.2550,0.6170
171,0.4900,0.2530,0.6185
172,0.4910,0.2520,0.6195
173,0.4870,0.2430,0.6220
174,0.4870,0.2410,0.6230
175,0.4840,0.2360,0.6240
176,0.4900,0.2390,0.6255
177,0.4930,0.2410,0.6260
178,0.4940,0.2410,0.6265
179,0.4940,0.2410,0.6265
180,0.4940,0.2410,0.6265
181,0.4960,0.2430,0.6265
182,0.5000,0.2440,0.6280
183,0.5000,0.2440,0.6280
184,0.5010,0.2420,0.6295
185,0.5090,0.2480,0.6305
186,0.5050,0.2390,0.6330
187,0.5080,0.2390,0.6345
188,0.5080,0.2390,0.6345
189,0.5320,0.2550,0.6385
190,0.5340,0.2560,0.6390
191,0.5390,0.2610,0.6390
192,0.5410,0.2610,0.6400
193,0.5450,0.2640,0.6405
194,0.5570,0.2750,0.6410
195,0.5550,0.2730,0.6410
196,0.5550,0.2730,0.6410
197,0.5590,0.2750,0.6420
198,0.5580,0.2710,0.6435
199,0.5600,0.2650,0.6475
200,0.5600,0.2650,0.6475
201,0.5570,0.2620,0.6475
202,0.5730,0.2730,0.6500
203,0.5770,0.2760,0.6505
204,0.5740,0.2740,0.6500
205,0.5820,0.2800,0.6510
206,0.5820,0.2800,0.6510
207,0.5800,0.2780,0.6510
208,0.5810,0.2780,0.6515
209,0.5830,0.2790,0.6520
210,0.5840,0.2790,0.6525
211,0.5840,0.2790,0.6525
212,0.5840,0.2790,0.6525
213,0.5850,0.2790,0.6530
214,0.5940,0.2880,0.6530
215,0.5930,0.2850,0.6540
216,0.5930,0.2850,0.6540
217,0.5950,0.2870,0.6540
218,0.5900,0.2820,0.6540
219,0.5960,0.2850,0.6555
220,0.5960,0.2850,0.6555
221,0.5960,0.2840,0.6560
222,0.5960,0.2840,0.6560
223,0.4560,0.1250,0.6655
224,0.4630,0.1290,0.6670
225,0.4640,0.1290,0.6675
226,0.4640,0.1290,0.6675
227,0.2900,0.2600,0.5150
228,0.2900,0.2600,0.5150
229,0.2820,0.2490,0.5165
230,0.2800,0.2460,0.5170
231,0.2790,0.2450,0.5170
232,0.2720,0.2330,0.5195
233,0.2670,0.2270,0.5200
234,0.2750,0.2340,0.5205
235,0.2320,0.1840,0.5240
236,0.2320,0.1840,0.5240
237,0.2310,0.1830,0.5240
238,0.2310,0.1820,0.5245
239,0.2300,0.1800,0.5250
240,0.2410,0.1900,0.5255
241,0.2410,0.1900,0.5255
242,0.2970,0.2430,0.5270
243,0.2970,0.2430,0.5270
244,0.2940,0.2400,0.5270
245,0.3060,0.2460,0.5300
246,0.3050,0.2440,0.5305
247,0.3130,0.2520,0.5305
248,0.3270,0.2570,0.5350
249,0.3360,0.2640,0.5360
250,0.3240,0.2470,0.5385
251,0.3240,0.2460,0.5390
252,0.3330,0.2540,0.5395
253,0.3830,0.2900,0.5465
254,0.3830,0.2900,0.5465
255,0.3790,0.2780,0.5505
256,0.3790,0.2780,0.5505
257,0.3920,0.2900,0.5510
258,0.3850,0.2820,0.5515
259,0.3660,0.2610,0.5525
260,0.4100,0.3030,0.5535
261,0.4180,0.3080,0.5550
262,0.4220,0.3120,0.5550
263,0.4080,0.2950,0.5565
264,0.4080,0.2940,0.5570
265,0.3970,0.2760,0.5605
266,0.3940,0.2700,0.5620
267,0.3970,0.2720,0.5625
268,0.3970,0.2720,0.5625
269,0.3920,0.2650,0.5635
270,0.3920,0.2650,0.5635
271,0.3920,0.2650,0.5635
272,0.3950,0.2640,0.5655
273,0.4100,0.2770,0.5665
274,0.4120,0.2780,0.5670
275,0.4130,0.2780,0.5675
276,0.4430,0.2990,0.5720
277,0.4430,0.2990,0.5720
278,0.4440,0.2980,0.5730
279,0.4470,0.3000,0.5735
280,0.4420,0.2930,0.5745
281,0.4430,0.2940,0.5745
282,0.4410,0.2900,0.5755
283,0.4640,0.3060,0.5790
284,0.4610,0.3030,0.5790
285,0.4610,0.3020,0.5795
286,0.4380,0.2770,0.5805
287,0.4410,0.2800,0.5805
288,0.4410,0.2800,0.5805
289,0.4410,0.2780,0.5815
290,0.4410,0.2780,0.5815
291,0.4320,0.2670,0.5825
292,0.4550,0.2880,0.5835
293,0.4550,0.2880,0.5835
294,0.4740,0.3030,0.5855
295,0.4810,0.3090,0.5860
296,0.4790,0.3070,0.5860
297,0.4790,0.3070,0.5860
298,0.4920,0.3130,0.5895
299,0.5040,0.2830,0.6105
300,0.5030,0.2820,0.6105
301,0.5030,0.2820,0.6105
302,0.5030,0.2820,0.6105
303,0.4720,0.2930,0.5895
304,0.4530,0.2730,0.5900
305,0.4530,0.2720,0.5905
306,0.4570,0.2750,0.5910
307,0.5010,0.3150,0.5930
308,0.5030,0.3170,0.5930
309,0.5020,0.3140,0.5940
310,0.5100,0.3220,0.5940
311,0.5100,0.3220,0.5940
312,0.5110,0.3220,0.5945
313,0.5110,0.3220,0.5945
314,0.5160,0.3250,0.5955
315,0.5160,0.3250,0.5955
316,0.5120,0.3210,0.5955
317,0.5140,0.3220,0.5960
318,0.4970,0.3040,0.5965
319,0.5070,0.3010,0.6030
320,0.4950,0.2880,0.6035
321,0.4980,0.2880,0.6050
322,0.4980,0.2880,0.6050
323,0.5040,0.2910,0.6065
324,0.5050,0.2910,0.6070
325,0.5120,0.2970,0.6075
326,0.5120,0.2970,0.6075
327,0.5110,0.2960,0.6075
328,0.5110,0.2960,0.6075
329,0.5130,0.2970,0.6080
330,0.5150,0.2970,0.6090
331,0.5150,0.2970,0.6090
332,0.5150,0.2970,0.6090
333,0.5160,0.2980,0.6090
334,0.5210,0.3020,0.6095
335,0.5210,0.3020,0.6095
336,0.5220,0.3020,0.6100
337,0.5190,0.2990,0.6100
338,0.5140,0.2890,0.6125
339,0.5130,0.2880,0.6125
340,0.5130,0.2870,0.6130
341,0.5260,0.3000,0.6130
342,0.5260,0.3000,0.6130
343,0.5260,0.2990,0.6135
344,0.5280,0.3000,0.6140
345,0.5280,0.2980,0.6150
346,0.5280,0.2980,0.6150
347,0.5260,0.2940,0.6160
348,0.5300,0.2970,0.6165
349,0.5280,0.2940,0.6170
350,0.5300,0.2950,0.6175
351,0.5300,0.2950,0.6175
352,0.5280,0.2890,0.6195
353,0.5280,0.2890,0.6195
354,0.5270,0.2870,0.6200
355,0.5270,0.2870,0.6200
356,0.5280,0.2880,0.6200
357,0.5290,0.2880,0.6205
358,0.5420,0.3000,0.6210
359,0.5450,0.3020,0.6215
360,0.5660,0.3170,0.6245
361,0.5630,0.3140,0.6245
362,0.5660,0.3170,0.6245
363,0.5730,0.3200,0.6265
364,0.5730,0.3190,0.6270
365,0.5620,0.3080,0.6270
366,0.5580,0.3040,0.6270
367,0.5690,0.3140,0.6275
368,0.5690,0.3140,0.6275
369,0.5700,0.3140,0.6280
370,0.5770,0.3200,0.6285
371,0.5710,0.3140,0.6285
372,0.5710,0.3140,0.6285
373,0.5710,0.3140,0.6285
374,0.5700,0.3130,0.6285
375,0.5700,0.3130,0.6285
376,0.5700,0.3130,0.6285
377,0.5670,0.3040,0.6315
378,0.5670,0.3040,0.6315
379,0.5660,0.3030,0.6315
380,0.5710,0.3060,0.6325
381,0.5600,0.2940,0.6330
382,0.5570,0.2900,0.6335
383,0.5630,0.2940,0.6345
384,0.5630,0.2940,0.6345
385,0.5620,0.2920,0.6350
386,0.5620,0.2920,0.6350
387,0.5620,0.2920,0.6350
388,0.5610,0.2910,0.6350
389,0.5610,0.2910,0.6350
390,0.5600,0.2890,0.6355
391,0.5620,0.2910,0.6355
392,0.5620,0.2910,0.6355
393,0.5550,0.2830,0.6360
394,0.5550,0.2840,0.6355
395,0.5530,0.2810,0.6360
396,0.5530,0.2810,0.6360
397,0.5520,0.2800,0.6360
398,0.5530,0.2810,0.6360
399,0.5520,0.2800,0.6360
400,0.5550,0.2820,0.6365
401,0.5570,0.2840,0.6365
402,0.5570,0.2840,0.6365
403,0.5570,0.2840,0.6365
404,0.5570,0.2830,0.6370
405,0.5550,0.2800,0.6375
406,0.5550,0.2790,0.6380
407,0.5530,0.2760,0.6385
408,0.5530,0.2760,0.6385
409,0.5540,0.2770,0.6385
410,0.5530,0.2760,0.6385
411,0.5530,0.2760,0.6385
412,0.5520,0.2740,0.6390
413,0.5520,0.2740,0.6390
414,0.5520,0.2740,0.6390
415,0.5350,0.2550,0.6400
416,0.5340,0.2540,0.6400
417,0.5340,0.2540,0.6400
418,0.5340,0.2540,0.6400
419,0.5340,0.2530,0.6405
420,0.5350,0.2540,0.6405
421,0.5350,0.2540,0.6405
422,0.5360,0.2540,0.6410
423,0.5360,0.2550,0.6405
424,0.5360,0.2550,0.6405
425,0.5360,0.2550,0.6405
426,0.5450,0.2630,0.6410
427,0.5450,0.2630,0.6410
428,0.5470,0.2640,0.6415
429,0.5470,0.2640,0.6415
430,0.5480,0.2640,0.6420
431,0.5480,0.2640,0.6420
432,0.5480,0.2640,0.6420
433,0.5460,0.2610,0.6425
434,0.5460,0.2600,0.6430
435,0.5470,0.2610,0.6430
436,0.5530,0.2660,0.6435
437,0.5530,0.2660,0.6435
438,0.5530,0.2660,0.6435
439,0.5500,0.2630,0.6435
440,0.5500,0.2630,0.6435
441,0.5500,0.2630,0.6435
442,0.5510,0.2640,0.6435
443,0.5500,0.2630,0.6435
444,0.5510,0.2630,0.6440
445,0.5510,0.2640,0.6435
446,0.5550,0.2670,0.6440
447,0.5560,0.2680,0.6440
448,0.5560,0.2680,0.6440
449,0.5610,0.2720,0.6445
450,0.5610,0.2720,0.6445
451,0.5610,0.2720,0.6445
452,0.5510,0.2850,0.6330
453,0.5510,0.2850,0.6330
454,0.5510,0.2850,0.6330
455,0.5510,0.2850,0.6330
456,0.5480,0.2810,0.6335
457,0.5520,0.2850,0.6335
458,0.5520,0.2840,0.6340
459,0.5520,0.2830,0.6345
460,0.5520,0.2830,0.6345
461,0.5560,0.2880,0.6340
462,0.5510,0.2810,0.6350
463,0.5510,0.2810,0.6350
464,0.5590,0.2870,0.6360
465,0.5590,0.2870,0.6360
466,0.5490,0.2760,0.6365
467,0.5490,0.2760,0.6365
468,0.5500,0.2760,0.6370
469,0.5500,0.2760,0.6370
470,0.5500,0.2760,0.6370
471,0.5500,0.2760,0.6370
472,0.5500,0.2760,0.6370
473,0.5490,0.2760,0.6365
474,0.5500,0.2760,0.6370
475,0.5500,0.2760,0.6370
476,0.5510,0.2760,0.6375
477,0.5510,0.2760,0.6375
478,0.5460,0.2710,0.6375
479,0.5460,0.2700,0.6380
480,0.5450,0.2690,0.6380
481,0.5430,0.2660,0.6385
482,0.5430,0.2660,0.6385
483,0.5470,0.2690,0.6390
484,0.5470,0.2690,0.6390
485,0.5470,0.2690,0.6390
486,0.5470,0.2690,0.6390
487,0.5470,0.2680,0.6395
488,0.5470,0.2680,0.6395
489,0.5470,0.2690,0.6390
490,0.5510,0.2720,0.6395
491,0.5500,0.2710,0.6395
492,0.5500,0.2700,0.6400
493,0.5500,0.2700,0.6400
494,0.5500,0.2710,0.6395
495,0.5690,0.2880,0.6405
496,0.5690,0.2880,0.6405
497,0.5670,0.2860,0.6405
498,0.5630,0.2820,0.6405
499,0.5620,0.2810,0.6405
500,0.5630,0.2810,0.6410
501,0.5680,0.2860,0.6410
502,0.5680,0.2860,0.6410
503,0.5680,0.2850,0.6415
504,0.5680,0.2850,0.6415
505,0.5710,0.2880,0.6415
506,0.5720,0.2880,0.6420
507,0.5720,0.2880,0.6420
508,0.5720,0.2880,0.6420
509,0.5720,0.2880,0.6420
510,0.5720,0.2880,0.6420
511,0.5720,0.2880,0.6420
512,0.5750,0.2900,0.6425
513,0.5750,0.2900,0.6425
514,0.5740,0.2890,0.6425
515,0.5740,0.2890,0.6425
516,0.5770,0.2910,0.6430
517,0.5760,0.2890,0.6435
518,0.5760,0.2880,0.6440
519,0.5760,0.2880,0.6440
520,0.5760,0.2890,0.6435
521,0.5750,0.2880,0.6435
522,0.5750,0.2880,0.6435
523,0.5720,0.2830,0.6445
524,0.5860,0.2810,0.6525
525,0.5860,0.2810,0.6525
526,0.5860,0.2800,0.6530
527,0.5860,0.2800,0.6530
528,0.5840,0.2780,0.6530
529,0.5870,0.2800,0.6535
530,0.5870,0.2800,0.6535
531,0.5860,0.2790,0.6535
532,0.5810,0.2740,0.6535
533,0.5820,0.2740,0.6540
534,0.5820,0.2740,0.6540
535,0.5800,0.2710,0.6545
536,0.5800,0.2710,0.6545
537,0.5890,0.2800,0.6545
538,0.5900,0.2800,0.6550
539,0.5900,0.2800,0.6550
540,0.5900,0.2800,0.6550
541,0.5900,0.2800,0.6550
542,0.5830,0.2720,0.6555
543,0.5900,0.2790,0.6555
544,0.5890,0.2790,0.6550
545,0.5850,0.2740,0.6555
546,0.5910,0.2790,0.6560
547,0.5910,0.2800,0.6555
548,0.5930,0.2810,0.6560
549,0.5830,0.2700,0.6565
550,0.5830,0.2700,0.6565
551,0.5840,0.2700,0.6570
552,0.5830,0.2700,0.6565
553,0.5850,0.2710,0.6570
554,0.5840,0.2710,0.6565
555,0.5830,0.2700,0.6565
556,0.5850,0.2720,0.6565
557,0.5850,0.2710,0.6570
558,0.5850,0.2710,0.6570
559,0.5860,0.2720,0.6570
560,0.5860,0.2720,0.6570
561,0.5860,0.2710,0.6575
562,0.5840,0.2690,0.6575
563,0.5830,0.2680,0.6575
564,0.5830,0.2680,0.6575
565,0.5790,0.2630,0.6580
566,0.5790,0.2630,0.6580
567,0.5790,0.2630,0.6580
568,0.5790,0.2630,0.6580
569,0.5800,0.2640,0.6580
570,0.5800,0.2640,0.6580
571,0.5800,0.2640,0.6580
572,0.5800,0.2640,0.6580
573,0.5800,0.2630,0.6585
574,0.5800,0.2630,0.6585
575,0.5840,0.2670,0.6585
576,0.5840,0.2670,0.6585
577,0.5840,0.2660,0.6590
578,0.5840,0.2660,0.6590
579,0.5840,0.2660,0.6590
580,0.5850,0.2670,0.6590
581,0.5880,0.2700,0.6590
582,0.5870,0.2690,0.6590
583,0.5880,0.2680,0.6600
584,0.5880,0.2680,0.6600
585,0.5870,0.2660,0.6605
586,0.5870,0.2660,0.6605
587,0.5870,0.2660,0.6605
588,0.5860,0.2660,0.6600
589,0.5870,0.2660,0.6605
590,0.5860,0.2650,0.6605
591,0.5900,0.2690,0.6605
592,0.5900,0.2690,0.6605
593,0.5900,0.2690,0.6605
594,0.5880,0.2670,0.6605
595,0.5860,0.2650,0.6605
596,0.5860,0.2650,0.6605
597,0.5860,0.2650,0.6605
598,0.5860,0.2650,0.6605
599,0.5860,0.2650,0.6605
600,0.5860,0.2650,0.6605
601,0.5860,0.2650,0.6605
602,0.5790,0.2880,0.6455
603,0.5860,0.2940,0.6460
604,0.5860,0.2940,0.6460
605,0.5860,0.2940,0.6460
606,0.5860,0.2940,0.6460
607,0.5860,0.2940,0.6460
608,0.5860,0.2940,0.6460
609,0.5870,0.2950,0.6460
610,0.5880,0.2950,0.6465
611,0.5870,0.2950,0.6460
612,0.5890,0.2960,0.6465
613,0.5880,0.2960,0.6460
614,0.5880,0.2950,0.6465
615,0.5880,0.2950,0.6465
616,0.5870,0.2950,0.6460
617,0.5880,0.2950,0.6465
618,0.5880,0.2950,0.6465
619,0.5880,0.2950,0.6465
620,0.5880,0.2950,0.6465
621,0.5840,0.2900,0.6470
622,0.5850,0.2910,0.6470
623,0.5850,0.2910,0.6470
624,0.5850,0.2910,0.6470
625,0.5820,0.2870,0.6475
626,0.5820,0.2860,0.6480
627,0.5820,0.2860,0.6480
628,0.5820,0.2860,0.6480
629,0.5820,0.2860,0.6480
630,0.5820,0.2860,0.6480
631,0.5820,0.2860,0.6480
632,0.5830,0.2870,0.6480
633,0.5830,0.2870,0.6480
634,0.5830,0.2870,0.6480
635,0.5830,0.2870,0.6480
636,0.5830,0.2870,0.6480
637,0.5830,0.2860,0.6485
638,0.5830,0.2860,0.6485
639,0.5840,0.2870,0.6485
640,0.5860,0.2890,0.6485
641,0.5860,0.2890,0.6485
642,0.5860,0.2890,0.6485
643,0.5860,0.2890,0.6485
644,0.5860,0.2890,0.6485
645,0.5860,0.2890,0.6485
646,0.5860,0.2890,0.6485
647,0.5860,0.2890,0.6485
648,0.5860,0.2880,0.6490
649,0.5860,0.2880,0.6490
650,0.5860,0.2880,0.6490
651,0.5870,0.2890,0.6490
652,0.5860,0.2880,0.6490
653,0.5870,0.2880,0.6495
654,0.5870,0.2890,0.6490
655,0.5870,0.2890,0.6490
656,0.5870,0.2890,0.6490
657,0.5920,0.2940,0.6490
658,0.5920,0.2940,0.6490
659,0.5910,0.2920,0.6495
660,0.5910,0.2920,0.6495
661,0.5910,0.2920,0.6495
662,0.5880,0.2890,0.6495
663,0.5930,0.2940,0.6495
664,0.5930,0.2940,0.6495
665,0.5940,0.2950,0.6495
666,0.5890,0.2900,0.6495
667,0.5890,0.2900,0.6495
668,0.5890,0.2900,0.6495
669,0.5890,0.2900,0.6495
670,0.5900,0.2900,0.6500
671,0.5900,0.2900,0.6500
672,0.5900,0.2900,0.6500
673,0.5880,0.2870,0.6505
674,0.5870,0.2860,0.6505
675,0.5870,0.2860,0.6505
676,0.5870,0.2860,0.6505
677,0.5880,0.2860,0.6510
678,0.5880,0.2860,0.6510
679,0.5880,0.2860,0.6510
680,0.5880,0.2860,0.6510
681,0.5850,0.2840,0.6505
682,0.5890,0.2870,0.6510
683,0.5890,0.2870,0.6510
684,0.5890,0.2870,0.6510
685,0.5890,0.2870,0.6510
686,0.5890,0.2870,0.6510
687,0.5960,0.2940,0.6510
688,0.5960,0.2940,0.6510
689,0.5960,0.2930,0.6515
690,0.5960,0.2930,0.6515
691,0.5950,0.2900,0.6525
692,0.5950,0.2900,0.6525
693,0.5950,0.2900,0.6525
694,0.5940,0.2890,0.6525
695,0.5940,0.2890,0.6525
696,0.5930,0.2880,0.6525
697,0.5910,0.2850,0.6530
698,0.5910,0.2850,0.6530
699,0.5920,0.2870,0.6525
700,0.5920,0.2870,0.6525
701,0.5920,0.2870,0.6525
702,0.5920,0.2860,0.6530
703,0.5920,0.2860,0.6530
704,0.5930,0.2870,0.6530
705,0.5930,0.2870,0.6530
706,0.5930,0.2870,0.6530
707,0.5930,0.2870,0.6530
708,0.5930,0.2870,0.6530
709,0.5930,0.2870,0.6530
710,0.5930,0.2870,0.6530
711,0.5940,0.2870,0.6535
712,0.5920,0.2860,0.6530
713,0.5940,0.2880,0.6530
714,0.5940,0.2880,0.6530
715,0.5940,0.2880,0.6530
716,0.5940,0.2870,0.6535
717,0.5930,0.2860,0.6535
718,0.5930,0.2860,0.6535
719,0.5930,0.2860,0.6535
720,0.5970,0.2900,0.6535
721,0.5970,0.2900,0.6535
722,0.6000,0.2920,0.6540
723,0.6000,0.2920,0.6540
724,0.6000,0.2920,0.6540
725,0.6000,0.2920,0.6540
726,0.6000,0.2920,0.6540
727,0.5990,0.2910,0.6540
728,0.5990,0.2910,0.6540
729,0.6010,0.2930,0.6540
730,0.6020,0.2930,0.6545
731,0.6000,0.2910,0.6545
732,0.6040,0.2940,0.6550
733,0.5990,0.2900,0.6545
734,0.6000,0.2900,0.6550
735,0.6000,0.2910,0.6545
736,0.6000,0.2910,0.6545
737,0.6000,0.2900,0.6550
738,0.5960,0.2860,0.6550
739,0.5950,0.2850,0.6550
740,0.5960,0.2850,0.6555
741,0.5960,0.2850,0.6555
742,0.5960,0.2850,0.6555
743,0.5960,0.2850,0.6555
744,0.5960,0.2850,0.6555
745,0.5950,0.2840,0.6555
746,0.5950,0.2840,0.6555
747,0.5940,0.2820,0.6560
748,0.5940,0.2820,0.6560
749,0.5930,0.2820,0.6555
750,0.5930,0.2820,0.6555
751,0.5930,0.2820,0.6555
752,0.5930,0.2820,0.6555
753,0.5930,0.2820,0.6555
754,0.5870,0.3090,0.6390
755,0.5890,0.3100,0.6395
756,0.5910,0.3120,0.6395
757,0.5880,0.3080,0.6400
758,0.5900,0.3100,0.6400
759,0.5900,0.3100,0.6400
760,0.5900,0.3100,0.6400
761,0.5900,0.3100,0.6400
762,0.5900,0.3100,0.6400
763,0.5900,0.3100,0.6400
764,0.5900,0.3100,0.6400
765,0.5890,0.3090,0.6400
766,0.5890,0.3090,0.6400
767,0.5960,0.3150,0.6405
768,0.5960,0.3150,0.6405
769,0.5940,0.3130,0.6405
770,0.5940,0.3130,0.6405
771,0.5930,0.3130,0.6400
772,0.5930,0.3130,0.6400
773,0.5930,0.3130,0.6400
774,0.5940,0.3130,0.6405
775,0.5940,0.3130,0.6405
776,0.5930,0.3120,0.6405
777,0.5930,0.3120,0.6405
778,0.5930,0.3120,0.6405
779,0.5930,0.3120,0.6405
780,0.5930,0.3120,0.6405
781,0.5930,0.3120,0.6405
782,0.5930,0.3110,0.6410
783,0.5930,0.3110,0.6410
784,0.5920,0.3110,0.6405
785,0.5920,0.3110,0.6405
786,0.5930,0.3110,0.6410
787,0.5800,0.2970,0.6415
788,0.5790,0.2970,0.6410
789,0.5800,0.2980,0.6410
790,0.5790,0.2950,0.6420
791,0.5790,0.2950,0.6420
792,0.5770,0.2940,0.6415
793,0.5770,0.2940,0.6415
794,0.5770,0.2940,0.6415
795,0.5780,0.2940,0.6420
796,0.5780,0.2940,0.6420
797,0.5780,0.2930,0.6425
798,0.5800,0.2940,0.6430
799,0.5800,0.2940,0.6430
800,0.5830,0.2940,0.6445
801,0.5830,0.2940,0.6445
802,0.5840,0.2960,0.6440
803,0.5820,0.2930,0.6445
804,0.5830,0.2930,0.6450
805,0.5830,0.2930,0.6450
806,0.5840,0.2940,0.6450
807,0.5830,0.2930,0.6450
808,0.5870,0.2960,0.6455
809,0.5880,0.2970,0.6455
810,0.5880,0.2970,0.6455
811,0.5880,0.2970,0.6455
812,0.5900,0.2980,0.6460
813,0.5900,0.2980,0.6460
814,0.5910,0.2990,0.6460
815,0.5900,0.2980,0.6460
816,0.5900,0.2980,0.6460
817,0.5900,0.2970,0.6465
818,0.5910,0.2990,0.6460
819,0.5920,0.2990,0.6465
820,0.5920,0.2990,0.6465
821,0.5920,0.2990,0.6465
822,0.5920,0.2990,0.6465
823,0.5930,0.2990,0.6470
824,0.5950,0.3010,0.6470
825,0.5950,0.3010,0.6470
826,0.5950,0.3010,0.6470
827,0.5950,0.3010,0.6470
828,0.5950,0.3010,0.6470
829,0.5940,0.3000,0.6470
830,0.5940,0.3000,0.6470
831,0.5940,0.3000,0.6470
832,0.5940,0.3000,0.6470
833,0.5940,0.3000,0.6470
834,0.5940,0.3000,0.6470
835,0.5950,0.3010,0.6470
836,0.5960,0.3010,0.6475
837,0.5950,0.3000,0.6475
838,0.5950,0.3000,0.6475
839,0.5950,0.3000,0.6475
840,0.5950,0.2990,0.6480
841,0.5950,0.2990,0.6480
842,0.5940,0.2990,0.6475
843,0.5950,0.2990,0.6480
844,0.5940,0.2990,0.6475
845,0.5940,0.2990,0.6475
846,0.5940,0.2990,0.6475
847,0.5950,0.2990,0.6480
848,0.5950,0.2990,0.6480
849,0.5930,0.2970,0.6480
850,0.5940,0.2970,0.6485
851,0.5940,0.2970,0.6485
852,0.5940,0.2970,0.6485
853,0.5940,0.2970,0.6485
854,0.5940,0.2980,0.6480
855,0.5950,0.2980,0.6485
856,0.5950,0.2980,0.6485
857,0.5950,0.2980,0.6485
858,0.5940,0.2970,0.6485
859,0.5940,0.2970,0.6485
860,0.5930,0.2970,0.6480
861,0.5950,0.2980,0.6485
862,0.5980,0.3010,0.6485
863,0.5980,0.3010,0.6485
864,0.5970,0.3000,0.6485
865,0.5970,0.3000,0.6485
866,0.5980,0.3000,0.6490
867,0.5980,0.3000,0.6490
868,0.5980,0.3000,0.6490
869,0.5980,0.3000,0.6490
870,0.5990,0.3010,0.6490
871,0.5990,0.3010,0.6490
872,0.5990,0.3010,0.6490
873,0.6000,0.3020,0.6490
874,0.6010,0.3020,0.6495
875,0.6010,0.3020,0.6495
876,0.6010,0.3020,0.6495
877,0.6000,0.3020,0.6490
878,0.6010,0.3020,0.6495
879,0.6000,0.3020,0.6490
880,0.5990,0.3000,0.6495
881,0.5980,0.2990,0.6495
882,0.5980,0.2990,0.6495
883,0.5980,0.2990,0.6495
884,0.5980,0.2990,0.6495
885,0.5960,0.2960,0.6500
886,0.5960,0.2970,0.6495
887,0.5930,0.2930,0.6500
888,0.5930,0.2930,0.6500
889,0.5930,0.2930,0.6500
890,0.5930,0.2930,0.6500
891,0.5940,0.2940,0.6500
892,0.5950,0.2940,0.6505
893,0.5940,0.2930,0.6505
894,0.5940,0.2930,0.6505
895,0.5940,0.2940,0.6500
896,0.5940,0.2940,0.6500
897,0.5940,0.2930,0.6505
898,0.5940,0.2930,0.6505
899,0.5940,0.2930,0.6505
900,0.5940,0.2930,0.6505
901,0.5940,0.2930,0.6505
902,0.5940,0.2930,0.6505
903,0.5720,0.3000,0.6360
904,0.5720,0.3000,0.6360
905,0.5720,0.3000,0.6360
906,0.5720,0.3000,0.6360
907,0.5720,0.3000,0.6360
908,0.5720,0.3000,0.6360
909,0.5730,0.3010,0.6360
910,0.5730,0.3010,0.6360
911,0.5730,0.3000,0.6365
912,0.5730,0.3010,0.6360
913,0.5730,0.3000,0.6365
914,0.5730,0.3000,0.6365
915,0.5710,0.2980,0.6365
916,0.5710,0.2980,0.6365
917,0.5710,0.2990,0.6360
918,0.5710,0.2980,0.6365
919,0.5710,0.2990,0.6360
920,0.5710,0.2990,0.6360
921,0.5710,0.2990,0.6360
922,0.5710,0.2990,0.6360
923,0.5710,0.2990,0.6360
924,0.5740,0.3010,0.6365
925,0.5740,0.3010,0.6365
926,0.5740,0.3010,0.6365
927,0.5730,0.3010,0.6360
928,0.5730,0.3000,0.6365
929,0.5730,0.3000,0.6365
930,0.5740,0.3010,0.6365
931,0.5740,0.3010,0.6365
932,0.5740,0.3010,0.6365
933,0.5740,0.3010,0.6365
934,0.5740,0.3010,0.6365
935,0.5740,0.3010,0.6365
936,0.5740,0.3010,0.6365
937,0.5740,0.3010,0.6365
938,0.5730,0.3000,0.6365
939,0.5730,0.3000,0.6365
940,0.5730,0.3000,0.6365
941,0.5730,0.3000,0.6365
942,0.5730,0.3000,0.6365
943,0.5730,0.3000,0.6365
944,0.5760,0.3020,0.6370
945,0.5760,0.3020,0.6370
946,0.5760,0.3020,0.6370
947,0.5760,0.3020,0.6370
948,0.5750,0.3010,0.6370
949,0.5740,0.3000,0.6370
950,0.5750,0.3010,0.6370
951,0.5750,0.3010,0.6370
952,0.5760,0.3010,0.6375
953,0.5750,0.3010,0.6370
954,0.5750,0.3010,0.6370
955,0.5750,0.3000,0.6375
956,0.5750,0.3000,0.6375
957,0.5750,0.3000,0.6375
958,0.5750,0.3000,0.6375
959,0.5680,0.2930,0.6375
960,0.5690,0.2940,0.6375
961,0.5680,0.2940,0.6370
962,0.5680,0.2930,0.6375
963,0.5680,0.2940,0.6370
964,0.5680,0.2930,0.6375
965,0.5680,0.2930,0.6375
966,0.5680,0.2930,0.6375
967,0.5680,0.2930,0.6375
968,0.5680,0.2930,0.6375
969,0.5700,0.2950,0.6375
970,0.5720,0.2970,0.6375
971,0.5720,0.2970,0.6375
972,0.5730,0.2980,0.6375
973,0.5730,0.2980,0.6375
974,0.5730,0.2980,0.6375
975,0.5730,0.2970,0.6380
976,0.5730,0.2970,0.6380
977,0.5730,0.2970,0.6380
978,0.5730,0.2970,0.6380
979,0.5730,0.2970,0.6380
980,0.5730,0.2970,0.6380
981,0.5730,0.2970,0.6380
982,0.5730,0.2970,0.6380
983,0.5740,0.2970,0.6385
984,0.5730,0.2970,0.6380
985,0.5730,0.2970,0.6380
986,0.5730,0.2970,0.6380
987,0.5730,0.2970,0.6380
988,0.5730,0.2970,0.6380
989,0.5730,0.2970,0.6380
990,0.5730,0.2970,0.6380
991,0.5760,0.2990,0.6385
992,0.5760,0.2990,0.6385
993,0.5760,0.2990,0.6385
994,0.5760,0.2980,0.6390
995,0.5760,0.2980,0.6390
996,0.5760,0.2980,0.6390
997,0.5760,0.2980,0.6390
998,0.5760,0.2980,0.6390
999,0.5760,0.2980,0.6390
1000,0.5760,0.2980,0.6390


==> data/falconsai_age_A2.csv <==
gen,A,B,acc
1,0.0080,0.0650,0.4715
2,0.0080,0.0650,0.4715
3,0.0150,0.0970,0.4590
4,0.0150,0.1060,0.4545
5,0.0140,0.1120,0.4510
6,0.0270,0.1390,0.4440
7,0.0270,0.1390,0.4440
8,0.0400,0.1750,0.4325
9,0.0390,0.2010,0.4190
10,0.0390,0.2010,0.4190
11,0.0390,0.2010,0.4190
12,0.1250,0.2290,0.4480
13,0.1920,0.3120,0.4400
14,0.1600,0.3020,0.4290
15,0.1600,0.3020,0.4290
16,0.1120,0.2660,0.4230
17,0.0980,0.2690,0.4145
18,0.1150,0.2890,0.4130
19,0.1160,0.3020,0.4070
20,0.1280,0.3220,0.4030
21,0.1280,0.3220,0.4030
22,0.1870,0.3010,0.4430
23,0.1870,0.3010,0.4430
24,0.1630,0.2850,0.4390
25,0.1630,0.2850,0.4390
26,0.1690,0.2920,0.4385
27,0.1900,0.3210,0.4345
28,0.2340,0.3800,0.4270
29,0.2400,0.3900,0.4250
30,0.2400,0.3900,0.4250
31,0.2400,0.3900,0.4250
32,0.2390,0.3150,0.4620
33,0.2340,0.3170,0.4585
34,0.2110,0.3140,0.4485
35,0.2150,0.3350,0.4400
36,0.1580,0.3820,0.3880
37,0.1600,0.3930,0.3835
38,0.1470,0.4000,0.3735
39,0.1250,0.3860,0.3695
40,0.1240,0.3890,0.3675
41,0.1240,0.3890,0.3675
42,0.2070,0.3020,0.4525
43,0.1650,0.2640,0.4505
44,0.1630,0.2830,0.4400
45,0.1650,0.2950,0.4350
46,0.1850,0.3180,0.4335
47,0.2030,0.3440,0.4295
48,0.1270,0.2790,0.4240
49,0.1750,0.3440,0.4155
50,0.2240,0.3990,0.4125
51,0.2190,0.3980,0.4105
52,0.2200,0.4010,0.4095
53,0.2200,0.4010,0.4095
54,0.2120,0.4130,0.3995
55,0.2130,0.4150,0.3990
56,0.2170,0.4350,0.3910
57,0.2210,0.4410,0.3900
58,0.2210,0.4410,0.3900
59,0.2200,0.4410,0.3895
60,0.2140,0.4350,0.3895
61,0.2480,0.4750,0.3865
62,0.2480,0.4750,0.3865
63,0.2470,0.4770,0.3850
64,0.2460,0.4760,0.3850
65,0.2450,0.4800,0.3825
66,0.2420,0.4800,0.3810
67,0.2410,0.4790,0.3810
68,0.2410,0.4790,0.3810
69,0.2620,0.5050,0.3785
70,0.2330,0.4770,0.3780
71,0.2330,0.4770,0.3780
72,0.1790,0.1320,0.5235
73,0.2160,0.1470,0.5345
74,0.2180,0.1450,0.5365
75,0.2140,0.0810,0.5665
76,0.2490,0.1050,0.5720
77,0.2620,0.1080,0.5770
78,0.2620,0.1070,0.5775
79,0.2720,0.1140,0.5790
80,0.2960,0.1230,0.5865
81,0.3180,0.1300,0.5940
82,0.3140,0.1250,0.5945
83,0.3180,0.1270,0.5955
84,0.3260,0.1330,0.5965
85,0.3460,0.1450,0.6005
86,0.3530,0.1510,0.6010
87,0.3610,0.1550,0.6030
88,0.4440,0.2040,0.6200
89,0.4290,0.1810,0.6240
90,0.4590,0.2110,0.6240
91,0.4790,0.2250,0.6270
92,0.4930,0.2310,0.6310
93,0.4880,0.2250,0.6315
94,0.5070,0.2340,0.6365
95,0.5020,0.2270,0.6375
96,0.5110,0.2340,0.6385
97,0.5130,0.2350,0.6390
98,0.5130,0.2350,0.6390
99,0.5400,0.2610,0.6395
100,0.5420,0.2630,0.6395
101,0.5360,0.2520,0.6420
102,0.5510,0.2640,0.6435
103,0.5430,0.2550,0.6440
104,0.5420,0.2540,0.6440
105,0.5510,0.2520,0.6495
106,0.5480,0.2400,0.6540
107,0.5540,0.2430,0.6555
108,0.5540,0.2430,0.6555
109,0.5760,0.2590,0.6585
110,0.5610,0.2400,0.6605
111,0.5560,0.2320,0.6620
112,0.5590,0.2340,0.6625
113,0.5600,0.2330,0.6635
114,0.5660,0.2390,0.6635
115,0.5380,0.2060,0.6660
116,0.5390,0.2070,0.6660
117,0.5390,0.2070,0.6660
118,0.6490,0.2930,0.6780
119,0.6490,0.2930,0.6780
120,0.6490,0.2760,0.6865
121,0.6490,0.2760,0.6865
122,0.6510,0.2760,0.6875
123,0.6530,0.2760,0.6885
124,0.6540,0.2780,0.6880
125,0.6820,0.3010,0.6905
126,0.6820,0.3010,0.6905
127,0.7040,0.3210,0.6915
128,0.7050,0.3220,0.6915
129,0.7010,0.3150,0.6930
130,0.7040,0.3150,0.6945
131,0.7070,0.3170,0.6950
132,0.6940,0.3040,0.6950
133,0.6940,0.3000,0.6970
134,0.7080,0.2860,0.7110
135,0.7110,0.2870,0.7120
136,0.7120,0.2870,0.7125
137,0.7120,0.2870,0.7125
138,0.6950,0.2670,0.7140
139,0.6950,0.2670,0.7140
140,0.7070,0.2730,0.7170
141,0.7070,0.2730,0.7170
142,0.7090,0.2750,0.7170
143,0.7090,0.2750,0.7170
144,0.7090,0.2740,0.7175
145,0.7180,0.2810,0.7185
146,0.7180,0.2810,0.7185
147,0.7330,0.2940,0.7195
148,0.7240,0.2810,0.7215
149,0.7440,0.3000,0.7220
150,0.7530,0.3070,0.7230
151,0.7530,0.3070,0.7230
152,0.4220,0.5250,0.4485
153,0.4830,0.6030,0.4400
154,0.4830,0.6030,0.4400
155,0.4790,0.6040,0.4375
156,0.3830,0.5080,0.4375
157,0.3700,0.5020,0.4340
158,0.3700,0.5130,0.4285
159,0.3460,0.4970,0.4245
160,0.3660,0.5190,0.4235
161,0.3350,0.4960,0.4195
162,0.3410,0.5070,0.4170
163,0.3190,0.4900,0.4145
164,0.2850,0.4590,0.4130
165,0.2850,0.4590,0.4130
166,0.2600,0.4380,0.4110
167,0.2610,0.4390,0.4110
168,0.2490,0.4420,0.4035
169,0.2470,0.4410,0.4030
170,0.2660,0.4610,0.4025
171,0.2680,0.4650,0.4015
172,0.2350,0.4410,0.3970
173,0.2360,0.4420,0.3970
174,0.2360,0.4420,0.3970
175,0.2380,0.4450,0.3965
176,0.2370,0.4480,0.3945
177,0.2370,0.4480,0.3945
178,0.2410,0.4520,0.3945
179,0.2390,0.4520,0.3935
180,0.2390,0.4520,0.3935
181,0.2450,0.4630,0.3910
182,0.2450,0.4630,0.3910
183,0.2450,0.4630,0.3910
184,0.2480,0.4670,0.3905
185,0.2490,0.4700,0.3895
186,0.2480,0.4700,0.3890
187,0.2340,0.4560,0.3890
188,0.2630,0.4860,0.3885
189,0.2630,0.4860,0.3885
190,0.2630,0.4860,0.3885
191,0.2620,0.4880,0.3870
192,0.2760,0.5020,0.3870
193,0.2660,0.4960,0.3850
194,0.2620,0.4940,0.3840
195,0.2620,0.4940,0.3840
196,0.2610,0.4980,0.3815
197,0.2610,0.4980,0.3815
198,0.2610,0.4980,0.3815
199,0.2360,0.4790,0.3785
200,0.2360,0.4790,0.3785
201,0.2380,0.4810,0.3785
202,0.2380,0.4820,0.3780
203,0.2380,0.4820,0.3780
204,0.2410,0.4860,0.3775
205,0.2410,0.4860,0.3775
206,0.2410,0.4870,0.3770
207,0.2420,0.4880,0.3770
208,0.2420,0.4880,0.3770
209,0.2420,0.4880,0.3770
210,0.2460,0.4950,0.3755
211,0.2520,0.5020,0.3750
212,0.2520,0.5020,0.3750
213,0.2510,0.5010,0.3750
214,0.2570,0.5130,0.3720
215,0.2770,0.5470,0.3650
216,0.2890,0.5620,0.3635
217,0.2790,0.5580,0.3605
218,0.2790,0.5580,0.3605
219,0.3430,0.6260,0.3585
220,0.3430,0.6260,0.3585
221,0.3420,0.6260,0.3580
222,0.2390,0.5430,0.3480
223,0.2400,0.5450,0.3475
224,0.2400,0.5450,0.3475
225,0.2400,0.5460,0.3470
226,0.2400,0.5460,0.3470
227,0.4290,0.3340,0.5475
228,0.4330,0.3230,0.5550
229,0.4390,0.3240,0.5575
230,0.4710,0.3540,0.5585
231,0.4700,0.3440,0.5630
232,0.4730,0.3450,0.5640
233,0.4690,0.3400,0.5645
234,0.4790,0.3490,0.5650
235,0.4790,0.3480,0.5655
236,0.6080,0.4600,0.5740
237,0.6030,0.4530,0.5750
238,0.4070,0.2360,0.5855
239,0.4070,0.2360,0.5855
240,0.4600,0.2850,0.5875
241,0.4600,0.2850,0.5875
242,0.4630,0.2880,0.5875
243,0.4650,0.2880,0.5885
244,0.4650,0.2880,0.5885
245,0.4690,0.2910,0.5890
246,0.4690,0.2910,0.5890
247,0.4740,0.2950,0.5895
248,0.4760,0.2820,0.5970
249,0.4830,0.2870,0.5980
250,0.4820,0.2870,0.5975
251,0.4830,0.2870,0.5980
252,0.4890,0.2860,0.6015
253,0.4790,0.2750,0.6020
254,0.5000,0.2960,0.6020
255,0.4500,0.2430,0.6035
256,0.4510,0.2440,0.6035
257,0.4520,0.2440,0.6040
258,0.4520,0.2440,0.6040
259,0.4560,0.2430,0.6065
260,0.4560,0.2430,0.6065
261,0.4660,0.2500,0.6080
262,0.4720,0.2540,0.6090
263,0.4740,0.2560,0.6090
264,0.4860,0.2660,0.6100
265,0.4840,0.2640,0.6100
266,0.4840,0.2640,0.6100
267,0.4990,0.2670,0.6160
268,0.4990,0.2670,0.6160
269,0.4990,0.2670,0.6160
270,0.5000,0.2680,0.6160
271,0.5000,0.2680,0.6160
272,0.5010,0.2690,0.6160
273,0.4970,0.2650,0.6160
274,0.5050,0.2720,0.6165
275,0.4960,0.2610,0.6175
276,0.4960,0.2610,0.6175
277,0.4970,0.2620,0.6175
278,0.4970,0.2620,0.6175
279,0.4980,0.2620,0.6180
280,0.5000,0.2640,0.6180
281,0.4970,0.2610,0.6180
282,0.5000,0.2640,0.6180
283,0.4940,0.2560,0.6190
284,0.4960,0.2580,0.6190
285,0.4960,0.2580,0.6190
286,0.4960,0.2580,0.6190
287,0.4970,0.2590,0.6190
288,0.4970,0.2590,0.6190
289,0.4980,0.2590,0.6195
290,0.4920,0.2520,0.6200
291,0.4920,0.2520,0.6200
292,0.5090,0.2670,0.6210
293,0.5070,0.2650,0.6210
294,0.5080,0.2660,0.6210
295,0.5100,0.2670,0.6215
296,0.5100,0.2670,0.6215
297,0.5100,0.2660,0.6220
298,0.5160,0.2710,0.6225
299,0.5180,0.2720,0.6230
300,0.5120,0.2660,0.6230
301,0.5120,0.2660,0.6230
302,0.4870,0.2800,0.6035
303,0.4880,0.2810,0.6035
304,0.4940,0.2870,0.6035
305,0.4910,0.2830,0.6040
306,0.4960,0.2870,0.6045
307,0.4970,0.2880,0.6045
308,0.5070,0.2970,0.6050
309,0.5070,0.2970,0.6050
310,0.5050,0.2930,0.6060
311,0.5050,0.2930,0.6060
312,0.5050,0.2930,0.6060
313,0.5040,0.2910,0.6065
314,0.4990,0.2860,0.6065
315,0.4980,0.2830,0.6075
316,0.4970,0.2830,0.6070
317,0.4970,0.2830,0.6070
318,0.4970,0.2820,0.6075
319,0.5050,0.2880,0.6085
320,0.5050,0.2880,0.6085
321,0.5070,0.2890,0.6090
322,0.5070,0.2900,0.6085
323,0.5060,0.2890,0.6085
324,0.5040,0.2860,0.6090
325,0.5040,0.2860,0.6090
326,0.5070,0.2890,0.6090
327,0.5070,0.2890,0.6090
328,0.5070,0.2890,0.6090
329,0.5070,0.2890,0.6090
330,0.5070,0.2890,0.6090
331,0.5070,0.2890,0.6090
332,0.5080,0.2890,0.6095
333,0.5130,0.2940,0.6095
334,0.5140,0.2950,0.6095
335,0.4750,0.2520,0.6115
336,0.4750,0.2510,0.6120
337,0.4780,0.2540,0.6120
338,0.4780,0.2540,0.6120
339,0.4800,0.2550,0.6125
340,0.4780,0.2530,0.6125
341,0.4810,0.2550,0.6130
342,0.4810,0.2550,0.6130
343,0.4810,0.2550,0.6130
344,0.4820,0.2560,0.6130
345,0.4820,0.2560,0.6130
346,0.4820,0.2560,0.6130
347,0.4820,0.2560,0.6130
348,0.4830,0.2560,0.6135
349,0.4880,0.2610,0.6135
350,0.4880,0.2610,0.6135
351,0.5000,0.2720,0.6140
352,0.4930,0.2650,0.6140
353,0.4930,0.2650,0.6140
354,0.4930,0.2650,0.6140
355,0.4930,0.2650,0.6140
356,0.4950,0.2660,0.6145
357,0.4970,0.2670,0.6150
358,0.4970,0.2670,0.6150
359,0.4980,0.2670,0.6155
360,0.4970,0.2670,0.6150
361,0.4970,0.2670,0.6150
362,0.5030,0.2710,0.6160
363,0.5030,0.2710,0.6160
364,0.5030,0.2710,0.6160
365,0.5100,0.2780,0.6160
366,0.5100,0.2780,0.6160
367,0.5100,0.2770,0.6165
368,0.5110,0.2770,0.6170
369,0.5110,0.2770,0.6170
370,0.5110,0.2770,0.6170
371,0.5110,0.2770,0.6170
372,0.5110,0.2770,0.6170
373,0.5110,0.2770,0.6170
374,0.5110,0.2770,0.6170
375,0.5740,0.3300,0.6220
376,0.5740,0.3300,0.6220
377,0.5740,0.3300,0.6220
378,0.5730,0.3290,0.6220
379,0.5730,0.3290,0.6220
380,0.5730,0.3290,0.6220
381,0.5700,0.3260,0.6220
382,0.5660,0.3220,0.6220
383,0.5680,0.3230,0.6225
384,0.5680,0.3230,0.6225
385,0.5680,0.3230,0.6225
386,0.5680,0.3230,0.6225
387,0.5680,0.3230,0.6225
388,0.5680,0.3230,0.6225
389,0.5690,0.3230,0.6230
390,0.5680,0.3230,0.6225
391,0.5680,0.3230,0.6225
392,0.5680,0.3220,0.6230
393,0.5680,0.3220,0.6230
394,0.5680,0.3220,0.6230
395,0.5670,0.3210,0.6230
396,0.5690,0.3230,0.6230
397,0.5690,0.3230,0.6230
398,0.5670,0.3180,0.6245
399,0.5670,0.3180,0.6245
400,0.5710,0.3220,0.6245
401,0.5710,0.3220,0.6245
402,0.5710,0.3220,0.6245
403,0.5700,0.3200,0.6250
404,0.5720,0.3220,0.6250
405,0.5710,0.3210,0.6250
406,0.5710,0.3210,0.6250
407,0.5690,0.3180,0.6255
408,0.5750,0.3230,0.6260
409,0.5750,0.3230,0.6260
410,0.5780,0.3220,0.6280
411,0.5780,0.3220,0.6280
412,0.5770,0.3220,0.6275
413,0.5780,0.3230,0.6275
414,0.5770,0.3220,0.6275
415,0.5780,0.3230,0.6275
416,0.5880,0.3310,0.6285
417,0.5870,0.3290,0.6290
418,0.5870,0.3290,0.6290
419,0.5880,0.3270,0.6305
420,0.5880,0.3280,0.6300
421,0.5880,0.3280,0.6300
422,0.5870,0.3270,0.6300
423,0.5850,0.3250,0.6300
424,0.5870,0.3260,0.6305
425,0.5870,0.3260,0.6305
426,0.5890,0.3270,0.6310
427,0.5890,0.3270,0.6310
428,0.5890,0.3270,0.6310
429,0.5910,0.3290,0.6310
430,0.5910,0.3290,0.6310
431,0.5910,0.3290,0.6310
432,0.5880,0.3250,0.6315
433,0.5880,0.3250,0.6315
434,0.5890,0.3260,0.6315
435,0.5860,0.3210,0.6325
436,0.5860,0.3210,0.6325
437,0.5850,0.3210,0.6320
438,0.5850,0.3210,0.6320
439,0.5840,0.3190,0.6325
440,0.5840,0.3190,0.6325
441,0.5790,0.3150,0.6320
442,0.5800,0.3150,0.6325
443,0.5800,0.3150,0.6325
444,0.5730,0.3080,0.6325
445,0.5730,0.3080,0.6325
446,0.5740,0.3080,0.6330
447,0.5740,0.3080,0.6330
448,0.5740,0.3080,0.6330
449,0.5630,0.2970,0.6330
450,0.5690,0.3030,0.6330
451,0.5690,0.3030,0.6330
452,0.5570,0.3200,0.6185
453,0.5580,0.3200,0.6190
454,0.5580,0.3200,0.6190
455,0.5560,0.3180,0.6190
456,0.5560,0.3170,0.6195
457,0.5580,0.3190,0.6195
458,0.5580,0.3190,0.6195
459,0.5590,0.3200,0.6195
460,0.5590,0.3200,0.6195
461,0.5590,0.3200,0.6195
462,0.5600,0.3220,0.6190
463,0.5600,0.3220,0.6190
464,0.5610,0.3210,0.6200
465,0.5610,0.3210,0.6200
466,0.5610,0.3210,0.6200
467,0.5580,0.3180,0.6200
468,0.5580,0.3180,0.6200
469,0.5560,0.3170,0.6195
470,0.5570,0.3170,0.6200
471,0.5570,0.3170,0.6200
472,0.5570,0.3170,0.6200
473,0.5580,0.3180,0.6200
474,0.5580,0.3180,0.6200
475,0.5590,0.3180,0.6205
476,0.5580,0.3180,0.6200
477,0.5590,0.3180,0.6205
478,0.5590,0.3180,0.6205
479,0.5580,0.3170,0.6205
480,0.5580,0.3170,0.6205
481,0.5620,0.3200,0.6210
482,0.5620,0.3200,0.6210
483,0.5620,0.3200,0.6210
484,0.5610,0.3160,0.6225
485,0.5610,0.3160,0.6225
486,0.5610,0.3160,0.6225
487,0.5610,0.3160,0.6225
488,0.5640,0.3190,0.6225
489,0.5640,0.3180,0.6230
490,0.5640,0.3180,0.6230
491,0.5640,0.3180,0.6230
492,0.5640,0.3180,0.6230
493,0.5640,0.3180,0.6230
494,0.5640,0.3180,0.6230
495,0.5660,0.3200,0.6230
496,0.5660,0.3200,0.6230
497,0.5660,0.3200,0.6230
498,0.5660,0.3200,0.6230
499,0.5660,0.3190,0.6235
500,0.5660,0.3190,0.6235
501,0.5660,0.3190,0.6235
502,0.5660,0.3190,0.6235
503,0.5660,0.3190,0.6235
504,0.5660,0.3190,0.6235
505,0.5650,0.3190,0.6230
506,0.5650,0.3190,0.6230
507,0.5660,0.3190,0.6235
508,0.5660,0.3190,0.6235
509,0.5660,0.3190,0.6235
510,0.5630,0.3160,0.6235
511,0.5630,0.3160,0.6235
512,0.5630,0.3160,0.6235
513,0.5630,0.3160,0.6235
514,0.5630,0.3160,0.6235
515,0.5630,0.3160,0.6235
516,0.5690,0.3210,0.6240
517,0.5690,0.3210,0.6240
518,0.5690,0.3210,0.6240
519,0.5720,0.3250,0.6235
520,0.5720,0.3250,0.6235
521,0.5720,0.3250,0.6235
522,0.5730,0.3250,0.6240
523,0.5720,0.3240,0.6240
524,0.5710,0.3230,0.6240
525,0.5710,0.3230,0.6240
526,0.5700,0.3230,0.6235
527,0.5720,0.3240,0.6240
528,0.5700,0.3220,0.6240
529,0.5700,0.3220,0.6240
530,0.5690,0.3210,0.6240
531,0.5700,0.3220,0.6240
532,0.5700,0.3220,0.6240
533,0.5700,0.3220,0.6240
534,0.5700,0.3220,0.6240
535,0.5700,0.3220,0.6240
536,0.5730,0.3240,0.6245
537,0.5730,0.3240,0.6245
538,0.5720,0.3230,0.6245
539,0.5720,0.3230,0.6245
540,0.5500,0.3000,0.6250
541,0.5500,0.3000,0.6250
542,0.5540,0.3040,0.6250
543,0.5540,0.3040,0.6250
544,0.5550,0.3040,0.6255
545,0.5550,0.3040,0.6255
546,0.5550,0.3040,0.6255
547,0.5580,0.3070,0.6255
548,0.5650,0.3140,0.6255
549,0.5650,0.3140,0.6255
550,0.5650,0.3140,0.6255
551,0.5650,0.3140,0.6255
552,0.5670,0.3160,0.6255
553,0.5650,0.3130,0.6260
554,0.5650,0.3130,0.6260
555,0.5620,0.3100,0.6260
556,0.5620,0.3100,0.6260
557,0.5620,0.3100,0.6260
558,0.5620,0.3100,0.6260
559,0.5600,0.3070,0.6265
560,0.5600,0.3070,0.6265
561,0.5600,0.3070,0.6265
562,0.5600,0.3070,0.6265
563,0.5600,0.3070,0.6265
564,0.5600,0.3070,0.6265
565,0.5600,0.3070,0.6265
566,0.5600,0.3070,0.6265
567,0.5600,0.3070,0.6265
568,0.5650,0.3120,0.6265
569,0.5650,0.3120,0.6265
570,0.5640,0.3100,0.6270
571,0.5640,0.3110,0.6265
572,0.5640,0.3110,0.6265
573,0.5640,0.3110,0.6265
574,0.5650,0.3110,0.6270
575,0.5650,0.3110,0.6270
576,0.5650,0.3110,0.6270
577,0.5650,0.3110,0.6270
578,0.5610,0.3070,0.6270
579,0.5610,0.3070,0.6270
580,0.5670,0.3120,0.6275
581,0.5670,0.3120,0.6275
582,0.5670,0.3120,0.6275
583,0.5680,0.3130,0.6275
584,0.5700,0.3140,0.6280
585,0.5700,0.3140,0.6280
586,0.5700,0.3140,0.6280
587,0.5700,0.3140,0.6280
588,0.5720,0.3160,0.6280
589,0.5720,0.3160,0.6280
590,0.5710,0.3160,0.6275
591,0.5720,0.3160,0.6280
592,0.5720,0.3160,0.6280
593,0.5720,0.3160,0.6280
594,0.5720,0.3160,0.6280
595,0.5730,0.3170,0.6280
596,0.5720,0.3150,0.6285
597,0.5720,0.3150,0.6285
598,0.5720,0.3150,0.6285
599,0.5720,0.3150,0.6285
600,0.5690,0.3120,0.6285
601,0.5710,0.3120,0.6295
602,0.5710,0.3120,0.6295
603,0.5650,0.3050,0.6300
604,0.5650,0.3050,0.6300
605,0.5650,0.3050,0.6300
606,0.5650,0.3050,0.6300
607,0.5650,0.3050,0.6300
608,0.5650,0.3050,0.6300
609,0.5650,0.3050,0.6300
610,0.5640,0.3040,0.6300
611,0.5640,0.3040,0.6300
612,0.5660,0.3060,0.6300
613,0.5650,0.3050,0.6300
614,0.5650,0.3050,0.6300
615,0.5640,0.3040,0.6300
616,0.5650,0.3050,0.6300
617,0.5650,0.3050,0.6300
618,0.5650,0.3050,0.6300
619,0.5640,0.3040,0.6300
620,0.5670,0.3060,0.6305
621,0.5670,0.3060,0.6305
622,0.5660,0.3060,0.6300
623,0.5660,0.3060,0.6300
624,0.5660,0.3060,0.6300
625,0.5660,0.3060,0.6300
626,0.5660,0.3060,0.6300
627,0.5690,0.3050,0.6320
628,0.5690,0.3050,0.6320
629,0.5730,0.3070,0.6330
630,0.5730,0.3070,0.6330
631,0.5760,0.3090,0.6335
632,0.5770,0.3100,0.6335
633,0.5780,0.3100,0.6340
634,0.5780,0.3100,0.6340
635,0.5770,0.3100,0.6335
636,0.5720,0.3050,0.6335
637,0.5740,0.3060,0.6340
638,0.5740,0.3060,0.6340
639,0.5770,0.3090,0.6340
640,0.5770,0.3090,0.6340
641,0.5770,0.3090,0.6340
642,0.5840,0.3150,0.6345
643,0.5840,0.3150,0.6345
644,0.5840,0.3150,0.6345
645,0.5810,0.3110,0.6350
646,0.5810,0.3110,0.6350
647,0.5810,0.3110,0.6350
648,0.5800,0.3100,0.6350
649,0.5800,0.3100,0.6350
650,0.5830,0.3130,0.6350
651,0.5830,0.3130,0.6350
652,0.5840,0.3130,0.6355
653,0.5840,0.3130,0.6355
654,0.5850,0.3140,0.6355
655,0.5850,0.3140,0.6355
656,0.5850,0.3140,0.6355
657,0.5850,0.3140,0.6355
658,0.5870,0.3160,0.6355
659,0.5870,0.3160,0.6355
660,0.5870,0.3160,0.6355
661,0.5880,0.3160,0.6360
662,0.5890,0.3170,0.6360
663,0.5890,0.3170,0.6360
664,0.5890,0.3170,0.6360
665,0.5900,0.3180,0.6360
666,0.5870,0.3150,0.6360
667,0.5870,0.3150,0.6360
668,0.5860,0.3120,0.6370
669,0.5860,0.3120,0.6370
670,0.5860,0.3120,0.6370
671,0.5870,0.3120,0.6375
672,0.5860,0.3120,0.6370
673,0.5880,0.3130,0.6375
674,0.5880,0.3130,0.6375
675,0.5880,0.3130,0.6375
676,0.5880,0.3130,0.6375
677,0.5880,0.3130,0.6375
678,0.5880,0.3130,0.6375
679,0.5880,0.3130,0.6375
680,0.5880,0.3130,0.6375
681,0.5880,0.3120,0.6380
682,0.5950,0.3180,0.6385
683,0.5950,0.3180,0.6385
684,0.5940,0.3180,0.6380
685,0.5940,0.3180,0.6380
686,0.5950,0.3190,0.6380
687,0.6010,0.3240,0.6385
688,0.5990,0.3220,0.6385
689,0.5990,0.3220,0.6385
690,0.5990,0.3220,0.6385
691,0.5990,0.3220,0.6385
692,0.5990,0.3220,0.6385
693,0.5990,0.3220,0.6385
694,0.5990,0.3220,0.6385
695,0.5990,0.3220,0.6385
696,0.5990,0.3220,0.6385
697,0.5990,0.3220,0.6385
698,0.6000,0.3230,0.6385
699,0.5990,0.3220,0.6385
700,0.6010,0.3230,0.6390
701,0.6010,0.3230,0.6390
702,0.6010,0.3230,0.6390
703,0.6040,0.3270,0.6385
704,0.6020,0.3240,0.6390
705,0.6020,0.3240,0.6390
706,0.6000,0.3220,0.6390
707,0.6000,0.3220,0.6390
708,0.5990,0.3210,0.6390
709,0.6000,0.3220,0.6390
710,0.5990,0.3210,0.6390
711,0.6000,0.3220,0.6390
712,0.6000,0.3220,0.6390
713,0.6010,0.3220,0.6395
714,0.5980,0.3200,0.6390
715,0.5980,0.3200,0.6390
716,0.5980,0.3190,0.6395
717,0.5990,0.3200,0.6395
718,0.5990,0.3200,0.6395
719,0.5990,0.3200,0.6395
720,0.5970,0.3190,0.6390
721,0.5940,0.3150,0.6395
722,0.5940,0.3150,0.6395
723,0.5940,0.3150,0.6395
724,0.5940,0.3150,0.6395
725,0.5950,0.3160,0.6395
726,0.5950,0.3160,0.6395
727,0.5960,0.3170,0.6395
728,0.5950,0.3160,0.6395
729,0.5970,0.3180,0.6395
730,0.5970,0.3180,0.6395
731,0.5970,0.3180,0.6395
732,0.5940,0.3140,0.6400
733,0.5940,0.3140,0.6400
734,0.5950,0.3160,0.6395
735,0.5940,0.3150,0.6395
736,0.5960,0.3160,0.6400
737,0.5940,0.3150,0.6395
738,0.5950,0.3150,0.6400
739,0.5950,0.3150,0.6400
740,0.5950,0.3150,0.6400
741,0.5950,0.3150,0.6400
742,0.5950,0.3150,0.6400
743,0.5930,0.3130,0.6400
744,0.5950,0.3150,0.6400
745,0.5950,0.3150,0.6400
746,0.5890,0.3060,0.6415
747,0.5890,0.3060,0.6415
748,0.5890,0.3060,0.6415
749,0.5890,0.3060,0.6415
750,0.5890,0.3060,0.6415
751,0.5890,0.3060,0.6415
752,0.5820,0.3300,0.6260
753,0.5830,0.3310,0.6260
754,0.5830,0.3310,0.6260
755,0.5830,0.3310,0.6260
756,0.5840,0.3310,0.6265
757,0.5840,0.3310,0.6265
758,0.5840,0.3310,0.6265
759,0.5840,0.3310,0.6265
760,0.5850,0.3320,0.6265
761,0.5880,0.3340,0.6270
762,0.5880,0.3340,0.6270
763,0.5880,0.3340,0.6270
764,0.5880,0.3340,0.6270
765,0.5880,0.3340,0.6270
766,0.5880,0.3330,0.6275
767,0.5890,0.3350,0.6270
768,0.5890,0.3350,0.6270
769,0.5870,0.3330,0.6270
770,0.5870,0.3330,0.6270
771,0.5860,0.3320,0.6270
772,0.5810,0.3260,0.6275
773,0.5810,0.3260,0.6275
774,0.5810,0.3260,0.6275
775,0.5810,0.3260,0.6275
776,0.5800,0.3250,0.6275
777,0.5800,0.3250,0.6275
778,0.5800,0.3250,0.6275
779,0.5800,0.3250,0.6275
780,0.5800,0.3250,0.6275
781,0.5800,0.3250,0.6275
782,0.5800,0.3250,0.6275
783,0.5810,0.3240,0.6285
784,0.5810,0.3240,0.6285
785,0.5810,0.3240,0.6285
786,0.5820,0.3250,0.6285
787,0.5810,0.3240,0.6285
788,0.5810,0.3240,0.6285
789,0.5800,0.3230,0.6285
790,0.5800,0.3230,0.6285
791,0.5800,0.3230,0.6285
792,0.5790,0.3210,0.6290
793,0.5790,0.3210,0.6290
794,0.5790,0.3210,0.6290
795,0.5790,0.3210,0.6290
796,0.5780,0.3200,0.6290
797,0.5810,0.3230,0.6290
798,0.5810,0.3230,0.6290
799,0.5810,0.3230,0.6290
800,0.5870,0.3290,0.6290
801,0.5890,0.3310,0.6290
802,0.5890,0.3310,0.6290
803,0.5890,0.3310,0.6290
804,0.5890,0.3310,0.6290
805,0.5890,0.3310,0.6290
806,0.5880,0.3300,0.6290
807,0.5880,0.3300,0.6290
808,0.5880,0.3300,0.6290
809,0.5880,0.3300,0.6290
810,0.5880,0.3300,0.6290
811,0.5880,0.3300,0.6290
812,0.5870,0.3280,0.6295
813,0.5880,0.3290,0.6295
814,0.5910,0.3330,0.6290
815,0.5860,0.3270,0.6295
816,0.5870,0.3270,0.6300
817,0.5870,0.3270,0.6300
818,0.5870,0.3270,0.6300
819,0.5870,0.3270,0.6300
820,0.5860,0.3270,0.6295
821,0.5860,0.3270,0.6295
822,0.5840,0.3240,0.6300
823,0.5840,0.3240,0.6300
824,0.5880,0.3270,0.6305
825,0.5870,0.3270,0.6300
826,0.5870,0.3260,0.6305
827,0.5870,0.3260,0.6305
828,0.5850,0.3240,0.6305
829,0.5850,0.3240,0.6305
830,0.5850,0.3240,0.6305
831,0.5890,0.3280,0.6305
832,0.5890,0.3280,0.6305
833,0.5890,0.3280,0.6305
834,0.5900,0.3280,0.6310
835,0.5900,0.3280,0.6310
836,0.5920,0.3300,0.6310
837,0.5920,0.3300,0.6310
838,0.5920,0.3300,0.6310
839,0.5920,0.3300,0.6310
840,0.5880,0.3240,0.6320
841,0.5880,0.3240,0.6320
842,0.5880,0.3240,0.6320
843,0.5840,0.3200,0.6320
844,0.5840,0.3200,0.6320
845,0.5840,0.3200,0.6320
846,0.5840,0.3200,0.6320
847,0.5840,0.3200,0.6320
848,0.5840,0.3200,0.6320
849,0.5870,0.3220,0.6325
850,0.5870,0.3220,0.6325
851,0.5870,0.3210,0.6330
852,0.5880,0.3220,0.6330
853,0.5880,0.3220,0.6330
854,0.5880,0.3220,0.6330
855,0.5880,0.3220,0.6330
856,0.5880,0.3220,0.6330
857,0.5890,0.3220,0.6335
858,0.5890,0.3220,0.6335
859,0.5890,0.3220,0.6335
860,0.5890,0.3220,0.6335
861,0.5890,0.3220,0.6335
862,0.5890,0.3220,0.6335
863,0.5890,0.3220,0.6335
864,0.5890,0.3220,0.6335
865,0.5890,0.3220,0.6335
866,0.5890,0.3220,0.6335
867,0.5890,0.3220,0.6335
868,0.5890,0.3220,0.6335
869,0.5890,0.3220,0.6335
870,0.5900,0.3230,0.6335
871,0.5900,0.3230,0.6335
872,0.5890,0.3220,0.6335
873,0.5900,0.3230,0.6335
874,0.5850,0.3180,0.6335
875,0.5850,0.3170,0.6340
876,0.5850,0.3170,0.6340
877,0.5850,0.3170,0.6340
878,0.5870,0.3200,0.6335
879,0.5870,0.3200,0.6335
880,0.5870,0.3200,0.6335
881,0.5870,0.3200,0.6335
882,0.5870,0.3200,0.6335
883,0.5870,0.3180,0.6345
884,0.5870,0.3180,0.6345
885,0.5870,0.3180,0.6345
886,0.5870,0.3180,0.6345
887,0.5870,0.3180,0.6345
888,0.5870,0.3180,0.6345
889,0.5870,0.3180,0.6345
890,0.5870,0.3180,0.6345
891,0.5870,0.3180,0.6345
892,0.5870,0.3180,0.6345
893,0.5870,0.3180,0.6345
894,0.5870,0.3180,0.6345
895,0.5870,0.3180,0.6345
896,0.5880,0.3180,0.6350
897,0.5880,0.3180,0.6350
898,0.5880,0.3180,0.6350
899,0.5880,0.3180,0.6350
900,0.5880,0.3180,0.6350
901,0.5880,0.3180,0.6350
902,0.5770,0.3470,0.6150
903,0.5770,0.3470,0.6150
904,0.5740,0.3440,0.6150
905,0.5740,0.3440,0.6150
906,0.5780,0.3480,0.6150
907,0.5730,0.3440,0.6145
908,0.5730,0.3440,0.6145
909,0.5730,0.3430,0.6150
910,0.5730,0.3430,0.6150
911,0.5730,0.3430,0.6150
912,0.5730,0.3430,0.6150
913,0.5730,0.3430,0.6150
914,0.5730,0.3430,0.6150
915,0.5770,0.3470,0.6150
916,0.5750,0.3450,0.6150
917,0.5760,0.3450,0.6155
918,0.5760,0.3450,0.6155
919,0.5830,0.3510,0.6160
920,0.5830,0.3510,0.6160
921,0.5830,0.3510,0.6160
922,0.5920,0.3590,0.6165
923,0.5920,0.3590,0.6165
924,0.5910,0.3580,0.6165
925,0.5910,0.3580,0.6165
926,0.5920,0.3580,0.6170
927,0.5920,0.3580,0.6170
928,0.5920,0.3580,0.6170
929,0.5920,0.3580,0.6170
930,0.5920,0.3580,0.6170
931,0.5920,0.3580,0.6170
932,0.5920,0.3580,0.6170
933,0.5920,0.3580,0.6170
934,0.5920,0.3580,0.6170
935,0.5920,0.3580,0.6170
936,0.5920,0.3580,0.6170
937,0.5920,0.3580,0.6170
938,0.5920,0.3580,0.6170
939,0.5890,0.3550,0.6170
940,0.5890,0.3550,0.6170
941,0.5900,0.3560,0.6170
942,0.5900,0.3560,0.6170
943,0.5900,0.3560,0.6170
944,0.5900,0.3560,0.6170
945,0.5910,0.3560,0.6175
946,0.5770,0.3410,0.6180
947,0.5770,0.3410,0.6180
948,0.5770,0.3410,0.6180
949,0.5770,0.3410,0.6180
950,0.5770,0.3410,0.6180
951,0.5770,0.3410,0.6180
952,0.5770,0.3410,0.6180
953,0.5770,0.3410,0.6180
954,0.5770,0.3410,0.6180
955,0.5770,0.3410,0.6180
956,0.5810,0.3450,0.6180
957,0.5810,0.3450,0.6180
958,0.5810,0.3450,0.6180
959,0.5810,0.3450,0.6180
960,0.5860,0.3490,0.6185
961,0.5860,0.3490,0.6185
962,0.5830,0.3460,0.6185
963,0.5830,0.3460,0.6185
964,0.5820,0.3460,0.6180
965,0.5830,0.3460,0.6185
966,0.5790,0.3420,0.6185
967,0.5790,0.3420,0.6185
968,0.5790,0.3420,0.6185
969,0.5820,0.3450,0.6185
970,0.5820,0.3450,0.6185
971,0.5840,0.3470,0.6185
972,0.5840,0.3470,0.6185
973,0.5840,0.3460,0.6190
974,0.5840,0.3460,0.6190
975,0.5830,0.3450,0.6190
976,0.5840,0.3460,0.6190
977,0.5840,0.3460,0.6190
978,0.5810,0.3430,0.6190
979,0.5730,0.3340,0.6195
980,0.5800,0.3390,0.6205
981,0.5800,0.3390,0.6205
982,0.5810,0.3400,0.6205
983,0.5770,0.3360,0.6205
984,0.5770,0.3360,0.6205
985,0.5800,0.3390,0.6205
986,0.5740,0.3320,0.6210
987,0.5740,0.3310,0.6215
988,0.5740,0.3320,0.6210
989,0.5740,0.3320,0.6210
990,0.6110,0.3650,0.6230
991,0.6110,0.3650,0.6230
992,0.6110,0.3640,0.6235
993,0.6110,0.3640,0.6235
994,0.6110,0.3640,0.6235
995,0.6100,0.3630,0.6235
996,0.6100,0.3630,0.6235
997,0.6100,0.3630,0.6235
998,0.6100,0.3630,0.6235
999,0.6100,0.3630,0.6235
1000,0.6100,0.3630,0.6235


==> data/falconsai_age_A3.csv <==
gen,A,B,acc
1,0.0930,0.0160,0.5385
2,0.0930,0.0160,0.5385
3,0.1180,0.0330,0.5425
4,0.0220,0.1140,0.4540
5,0.0210,0.1180,0.4515
6,0.0390,0.1640,0.4375
7,0.0520,0.1870,0.4325
8,0.0430,0.1820,0.4305
9,0.0520,0.2030,0.4245
10,0.0590,0.2170,0.4210
11,0.0590,0.2170,0.4210
12,0.1080,0.1860,0.4610
13,0.0800,0.1680,0.4560
14,0.1680,0.2650,0.4515
15,0.1390,0.2390,0.4500
16,0.1400,0.2420,0.4490
17,0.1180,0.2390,0.4395
18,0.1240,0.2530,0.4355
19,0.1230,0.2520,0.4355
20,0.1730,0.3290,0.4220
21,0.1730,0.3290,0.4220
22,0.1470,0.2160,0.4655
23,0.1150,0.1910,0.4620
24,0.1180,0.2020,0.4580
25,0.1290,0.2230,0.4530
26,0.1250,0.2250,0.4500
27,0.1210,0.2320,0.4445
28,0.1170,0.2450,0.4360
29,0.1170,0.2470,0.4350
30,0.1490,0.2880,0.4305
31,0.1490,0.2880,0.4305
32,0.1480,0.3300,0.4090
33,0.1490,0.3320,0.4085
34,0.1440,0.3350,0.4045
35,0.2000,0.4150,0.3925
36,0.2000,0.4150,0.3925
37,0.2210,0.4400,0.3905
38,0.2030,0.4280,0.3875
39,0.1950,0.4350,0.3800
40,0.2010,0.4500,0.3755
41,0.2010,0.4500,0.3755
42,0.2010,0.4500,0.3755
43,0.2040,0.4300,0.3870
44,0.2050,0.4340,0.3855
45,0.2020,0.4330,0.3845
46,0.1950,0.4390,0.3780
47,0.1970,0.4420,0.3775
48,0.1780,0.4280,0.3750
49,0.2030,0.4600,0.3715
50,0.1820,0.4440,0.3690
51,0.1970,0.4640,0.3665
52,0.1970,0.4640,0.3665
53,0.1950,0.4740,0.3605
54,0.1960,0.4760,0.3600
55,0.1990,0.4790,0.3600
56,0.2050,0.4930,0.3560
57,0.1540,0.4460,0.3540
58,0.2130,0.5080,0.3525
59,0.2070,0.5040,0.3515
60,0.1840,0.4910,0.3465
61,0.1820,0.4910,0.3455
62,0.1680,0.4790,0.3445
63,0.1360,0.4570,0.3395
64,0.1130,0.4370,0.3380
65,0.1130,0.4370,0.3380
66,0.1270,0.4520,0.3375
67,0.1270,0.4530,0.3370
68,0.1260,0.4530,0.3365
69,0.1110,0.4430,0.3340
70,0.1160,0.4500,0.3330
71,0.1160,0.4500,0.3330
72,0.1810,0.1070,0.5370
73,0.1870,0.0760,0.5555
74,0.2020,0.0840,0.5590
75,0.2560,0.1150,0.5705
76,0.2560,0.1150,0.5705
77,0.2890,0.1890,0.5500
78,0.4200,0.2420,0.5890
79,0.4470,0.2650,0.5910
80,0.4360,0.2410,0.5975
81,0.4500,0.2470,0.6015
82,0.4400,0.2330,0.6035
83,0.4750,0.2380,0.6185
84,0.4920,0.2380,0.6270
85,0.4530,0.1960,0.6285
86,0.4370,0.1550,0.6410
87,0.4670,0.1660,0.6505
88,0.4670,0.1660,0.6505
89,0.4850,0.1790,0.6530
90,0.5040,0.1880,0.6580
91,0.5040,0.1880,0.6580
92,0.5380,0.2130,0.6625
93,0.5370,0.2110,0.6630
94,0.6260,0.2950,0.6655
95,0.6520,0.3130,0.6695
96,0.5960,0.2550,0.6705
97,0.6360,0.2780,0.6790
98,0.6360,0.2780,0.6790
99,0.6380,0.2780,0.6800
100,0.6470,0.2840,0.6815
101,0.5830,0.2150,0.6840
102,0.6390,0.2680,0.6855
103,0.5850,0.2140,0.6855
104,0.6300,0.2560,0.6870
105,0.6030,0.2130,0.6950
106,0.6720,0.2650,0.7035
107,0.6740,0.2650,0.7045
108,0.7390,0.3130,0.7130
109,0.6950,0.2620,0.7165
110,0.6920,0.2590,0.7165
111,0.7100,0.2700,0.7200
112,0.7100,0.2700,0.7200
113,0.7100,0.2690,0.7205
114,0.7320,0.2820,0.7250
115,0.7320,0.2820,0.7250
116,0.7290,0.2730,0.7280
117,0.7430,0.2840,0.7295
118,0.7310,0.2640,0.7335
119,0.7030,0.2310,0.7360
120,0.7090,0.2340,0.7375
121,0.7180,0.2390,0.7395
122,0.7230,0.2390,0.7420
123,0.7280,0.2440,0.7420
124,0.7240,0.2380,0.7430
125,0.7240,0.2380,0.7430
126,0.7380,0.2470,0.7455
127,0.7140,0.2230,0.7455
128,0.7320,0.2300,0.7510
129,0.7320,0.2300,0.7510
130,0.7450,0.2390,0.7530
131,0.7450,0.2390,0.7530
132,0.7450,0.2390,0.7530
133,0.7530,0.2400,0.7565
134,0.7280,0.2120,0.7580
135,0.7250,0.2080,0.7585
136,0.7420,0.2250,0.7585
137,0.7420,0.2250,0.7585
138,0.7430,0.2250,0.7590
139,0.7430,0.2250,0.7590
140,0.7520,0.2260,0.7630
141,0.7560,0.2230,0.7665
142,0.7820,0.2460,0.7680
143,0.7490,0.2100,0.7695
144,0.7500,0.2100,0.7700
145,0.7580,0.2170,0.7705
146,0.7570,0.2160,0.7705
147,0.7600,0.2180,0.7710
148,0.7680,0.2130,0.7775
149,0.7730,0.2180,0.7775
150,0.7680,0.2090,0.7795
151,0.7680,0.2090,0.7795
152,0.3010,0.3790,0.4610
153,0.2870,0.3710,0.4580
154,0.2730,0.3610,0.4560
155,0.2630,0.3600,0.4515
156,0.2330,0.3370,0.4480
157,0.2260,0.3450,0.4405
158,0.1830,0.3200,0.4315
159,0.1850,0.3250,0.4300
160,0.1770,0.3250,0.4260
161,0.1540,0.3060,0.4240
162,0.1510,0.3090,0.4210
163,0.1540,0.3130,0.4205
164,0.1540,0.3180,0.4180
165,0.1600,0.3250,0.4175
166,0.1520,0.3190,0.4165
167,0.1560,0.3270,0.4145
168,0.1620,0.3360,0.4130
169,0.1500,0.3260,0.4120
170,0.1190,0.2980,0.4105
171,0.1360,0.3230,0.4065
172,0.1300,0.3180,0.4060
173,0.1300,0.3200,0.4050
174,0.1210,0.3190,0.4010
175,0.1330,0.3330,0.4000
176,0.0880,0.2930,0.3975
177,0.0880,0.2930,0.3975
178,0.0980,0.3070,0.3955
179,0.0920,0.3090,0.3915
180,0.1070,0.3480,0.3795
181,0.1240,0.3720,0.3760
182,0.1100,0.3680,0.3710
183,0.1270,0.3860,0.3705
184,0.1210,0.3860,0.3675
185,0.1390,0.4090,0.3650
186,0.1640,0.4380,0.3630
187,0.1710,0.4560,0.3575
188,0.1710,0.4560,0.3575
189,0.1760,0.4630,0.3565
190,0.1860,0.4890,0.3485
191,0.1880,0.4940,0.3470
192,0.1850,0.4950,0.3450
193,0.1830,0.4950,0.3440
194,0.1810,0.4950,0.3430
195,0.1800,0.4960,0.3420
196,0.1800,0.4960,0.3420
197,0.1910,0.5100,0.3405
198,0.1910,0.5110,0.3400
199,0.2020,0.5350,0.3335
200,0.1950,0.5300,0.3325
201,0.1980,0.5370,0.3305
202,0.1970,0.5390,0.3290
203,0.2090,0.5550,0.3270
204,0.2090,0.5550,0.3270
205,0.2060,0.5530,0.3265
206,0.2240,0.5790,0.3225
207,0.2250,0.5830,0.3210
208,0.2250,0.5840,0.3205
209,0.2190,0.5820,0.3185
210,0.2190,0.5830,0.3180
211,0.2210,0.5870,0.3170
212,0.2190,0.5870,0.3160
213,0.2090,0.5780,0.3155
214,0.2290,0.5990,0.3150
215,0.2100,0.5820,0.3140
216,0.2260,0.5980,0.3140
217,0.2050,0.5780,0.3135
218,0.2060,0.5800,0.3130
219,0.2130,0.5950,0.3090
220,0.2120,0.5950,0.3085
221,0.2020,0.5860,0.3080
222,0.2040,0.5880,0.3080
223,0.1990,0.5840,0.3075
224,0.1960,0.5830,0.3065
225,0.2070,0.5960,0.3055
226,0.2070,0.5960,0.3055
227,0.4710,0.4300,0.5205
228,0.4520,0.4110,0.5205
229,0.4550,0.4000,0.5275
230,0.4620,0.3800,0.5410
231,0.4640,0.3810,0.5415
232,0.4530,0.3650,0.5440
233,0.4580,0.3640,0.5470
234,0.4580,0.3640,0.5470
235,0.4620,0.3620,0.5500
236,0.4670,0.3640,0.5515
237,0.4680,0.3640,0.5520
238,0.4950,0.3810,0.5570
239,0.4870,0.3690,0.5590
240,0.4230,0.2980,0.5625
241,0.4300,0.2970,0.5665
242,0.4300,0.2960,0.5670
243,0.4450,0.2970,0.5740
244,0.4430,0.2930,0.5750
245,0.4750,0.3060,0.5845
246,0.4980,0.3260,0.5860
247,0.4880,0.3050,0.5915
248,0.4910,0.3070,0.5920
249,0.4910,0.3070,0.5920
250,0.4980,0.3110,0.5935
251,0.5160,0.3260,0.5950
252,0.5140,0.3230,0.5955
253,0.4740,0.2560,0.6090
254,0.4710,0.2340,0.6185
255,0.4680,0.2310,0.6185
256,0.4130,0.1690,0.6220
257,0.4350,0.1780,0.6285
258,0.4540,0.1850,0.6345
259,0.4540,0.1850,0.6345
260,0.4970,0.2170,0.6400
261,0.4980,0.2170,0.6405
262,0.4980,0.2140,0.6420
263,0.4990,0.2150,0.6420
264,0.4900,0.2000,0.6450
265,0.5290,0.2390,0.6450
266,0.4960,0.2020,0.6470
267,0.4960,0.2020,0.6470
268,0.4990,0.2030,0.6480
269,0.5000,0.2030,0.6485
270,0.5050,0.2070,0.6490
271,0.5250,0.2190,0.6530
272,0.5250,0.2190,0.6530
273,0.5340,0.2210,0.6565
274,0.5370,0.2220,0.6575
275,0.5370,0.2220,0.6575
276,0.5380,0.2210,0.6585
277,0.5500,0.2290,0.6605
278,0.5700,0.2420,0.6640
279,0.5720,0.2430,0.6645
280,0.5730,0.2440,0.6645
281,0.5780,0.2480,0.6650
282,0.5750,0.2440,0.6655
283,0.5800,0.2480,0.6660
284,0.5800,0.2480,0.6660
285,0.5890,0.2540,0.6675
286,0.5890,0.2540,0.6675
287,0.5950,0.2560,0.6695
288,0.6040,0.2630,0.6705
289,0.6040,0.2630,0.6705
290,0.6060,0.2550,0.6755
291,0.6050,0.2480,0.6785
292,0.6830,0.3140,0.6845
293,0.6780,0.3080,0.6850
294,0.6880,0.3150,0.6865
295,0.6870,0.3150,0.6860
296,0.6720,0.2970,0.6875
297,0.6710,0.2940,0.6885
298,0.6780,0.2990,0.6895
299,0.6780,0.2990,0.6895
300,0.6930,0.3110,0.6910
301,0.6930,0.3110,0.6910
302,0.6640,0.3320,0.6660
303,0.6630,0.3300,0.6665
304,0.6630,0.3290,0.6670
305,0.6530,0.3080,0.6725
306,0.6570,0.3110,0.6730
307,0.6570,0.3120,0.6725
308,0.6570,0.3120,0.6725
309,0.6600,0.3090,0.6755
310,0.6640,0.3120,0.6760
311,0.6640,0.3120,0.6760
312,0.6640,0.3120,0.6760
313,0.6600,0.3080,0.6760
314,0.6600,0.3080,0.6760
315,0.6600,0.3080,0.6760
316,0.6600,0.3080,0.6760
317,0.6790,0.3220,0.6785
318,0.5990,0.2310,0.6840
319,0.6000,0.2320,0.6840
320,0.5980,0.2240,0.6870
321,0.5980,0.2240,0.6870
322,0.5980,0.2240,0.6870
323,0.5970,0.2210,0.6880
324,0.5970,0.2210,0.6880
325,0.5970,0.2210,0.6880
326,0.5980,0.2220,0.6880
327,0.6030,0.2240,0.6895
328,0.6070,0.2250,0.6910
329,0.6070,0.2250,0.6910
330,0.6090,0.2260,0.6915
331,0.6090,0.2260,0.6915
332,0.6200,0.2330,0.6935
333,0.6220,0.2340,0.6940
334,0.6590,0.2700,0.6945
335,0.6220,0.2330,0.6945
336,0.6220,0.2330,0.6945
337,0.6220,0.2330,0.6945
338,0.6220,0.2330,0.6945
339,0.6230,0.2340,0.6945
340,0.6240,0.2340,0.6950
341,0.6240,0.2340,0.6950
342,0.6250,0.2350,0.6950
343,0.6280,0.2370,0.6955
344,0.6280,0.2370,0.6955
345,0.6210,0.2290,0.6960
346,0.6280,0.2360,0.6960
347,0.6280,0.2350,0.6965
348,0.6280,0.2350,0.6965
349,0.6290,0.2350,0.6970
350,0.6290,0.2350,0.6970
351,0.6300,0.2370,0.6965
352,0.6360,0.2370,0.6995
353,0.6360,0.2370,0.6995
354,0.6360,0.2370,0.6995
355,0.6360,0.2370,0.6995
356,0.6360,0.2370,0.6995
357,0.6350,0.2360,0.6995
358,0.6370,0.2380,0.6995
359,0.6370,0.2370,0.7000
360,0.6370,0.2370,0.7000
361,0.6370,0.2370,0.7000
362,0.6370,0.2370,0.7000
363,0.6370,0.2370,0.7000
364,0.6370,0.2360,0.7005
365,0.6350,0.2340,0.7005
366,0.6390,0.2360,0.7015
367,0.6400,0.2370,0.7015
368,0.6400,0.2370,0.7015
369,0.6400,0.2370,0.7015
370,0.6410,0.2370,0.7020
371,0.6410,0.2370,0.7020
372,0.6430,0.2390,0.7020
373,0.6430,0.2390,0.7020
374,0.6510,0.2460,0.7025
375,0.6410,0.2350,0.7030
376,0.6420,0.2360,0.7030
377,0.6420,0.2360,0.7030
378,0.6420,0.2360,0.7030
379,0.6460,0.2390,0.7035
380,0.6430,0.2370,0.7030
381,0.6430,0.2370,0.7030
382,0.6290,0.2220,0.7035
383,0.6290,0.2220,0.7035
384,0.6300,0.2230,0.7035
385,0.6290,0.2210,0.7040
386,0.6290,0.2210,0.7040
387,0.6290,0.2220,0.7035
388,0.6300,0.2220,0.7040
389,0.6330,0.2240,0.7045
390,0.6330,0.2240,0.7045
391,0.6330,0.2240,0.7045
392,0.6330,0.2240,0.7045
393,0.6330,0.2240,0.7045
394,0.6350,0.2250,0.7050
395,0.6320,0.2220,0.7050
396,0.6430,0.2310,0.7060
397,0.6430,0.2310,0.7060
398,0.6440,0.2320,0.7060
399,0.6490,0.2320,0.7085
400,0.6490,0.2320,0.7085
401,0.6490,0.2320,0.7085
402,0.6490,0.2310,0.7090
403,0.6420,0.2170,0.7125
404,0.6420,0.2170,0.7125
405,0.6420,0.2160,0.7130
406,0.6420,0.2100,0.7160
407,0.6420,0.2100,0.7160
408,0.6420,0.2100,0.7160
409,0.6440,0.2110,0.7165
410,0.6450,0.2130,0.7160
411,0.6450,0.2130,0.7160
412,0.6460,0.2120,0.7170
413,0.6460,0.2120,0.7170
414,0.6470,0.2130,0.7170
415,0.6470,0.2130,0.7170
416,0.6500,0.2160,0.7170
417,0.6480,0.2140,0.7170
418,0.6480,0.2140,0.7170
419,0.6510,0.2170,0.7170
420,0.6510,0.2170,0.7170
421,0.6530,0.2180,0.7175
422,0.6560,0.2200,0.7180
423,0.6560,0.2200,0.7180
424,0.6560,0.2200,0.7180
425,0.6570,0.2190,0.7190
426,0.6580,0.2190,0.7195
427,0.6580,0.2200,0.7190
428,0.6570,0.2170,0.7200
429,0.6570,0.2170,0.7200
430,0.6530,0.2130,0.7200
431,0.6530,0.2130,0.7200
432,0.6530,0.2130,0.7200
433,0.6570,0.2160,0.7205
434,0.6570,0.2160,0.7205
435,0.6570,0.2160,0.7205
436,0.6590,0.2160,0.7215
437,0.6590,0.2160,0.7215
438,0.6600,0.2170,0.7215
439,0.6600,0.2170,0.7215
440,0.6640,0.2210,0.7215
441,0.6640,0.2200,0.7220
442,0.6640,0.2200,0.7220
443,0.6630,0.2170,0.7230
444,0.6630,0.2170,0.7230
445,0.6630,0.2170,0.7230
446,0.6640,0.2180,0.7230
447,0.6630,0.2170,0.7230
448,0.6580,0.2090,0.7245
449,0.6580,0.2090,0.7245
450,0.6580,0.2090,0.7245
451,0.6580,0.2090,0.7245
452,0.6400,0.2380,0.7010
453,0.6410,0.2380,0.7015
454,0.6390,0.2340,0.7025
455,0.6410,0.2360,0.7025
456,0.6420,0.2370,0.7025
457,0.6430,0.2380,0.7025
458,0.6430,0.2380,0.7025
459,0.6450,0.2390,0.7030
460,0.6450,0.2390,0.7030
461,0.6460,0.2400,0.7030
462,0.6460,0.2400,0.7030
463,0.6450,0.2390,0.7030
464,0.6450,0.2390,0.7030
465,0.6460,0.2400,0.7030
466,0.6480,0.2400,0.7040
467,0.6480,0.2400,0.7040
468,0.6500,0.2410,0.7045
469,0.6500,0.2410,0.7045
470,0.6500,0.2410,0.7045
471,0.6500,0.2420,0.7040
472,0.6510,0.2420,0.7045
473,0.6510,0.2400,0.7055
474,0.6510,0.2400,0.7055
475,0.6520,0.2410,0.7055
476,0.6520,0.2420,0.7050
477,0.6520,0.2420,0.7050
478,0.6520,0.2420,0.7050
479,0.6520,0.2420,0.7050
480,0.6520,0.2420,0.7050
481,0.6530,0.2420,0.7055
482,0.6530,0.2420,0.7055
483,0.6530,0.2420,0.7055
484,0.6480,0.2360,0.7060
485,0.6480,0.2360,0.7060
486,0.6480,0.2360,0.7060
487,0.6480,0.2360,0.7060
488,0.6460,0.2340,0.7060
489,0.6460,0.2340,0.7060
490,0.6480,0.2350,0.7065
491,0.6490,0.2360,0.7065
492,0.6490,0.2360,0.7065
493,0.6510,0.2350,0.7080
494,0.6510,0.2350,0.7080
495,0.6510,0.2350,0.7080
496,0.6510,0.2350,0.7080
497,0.6510,0.2350,0.7080
498,0.6560,0.2400,0.7080
499,0.6590,0.2410,0.7090
500,0.6590,0.2410,0.7090
501,0.6560,0.2380,0.7090
502,0.6560,0.2380,0.7090
503,0.6560,0.2370,0.7095
504,0.6560,0.2370,0.7095
505,0.6570,0.2380,0.7095
506,0.6570,0.2380,0.7095
507,0.6570,0.2380,0.7095
508,0.6580,0.2390,0.7095
509,0.6590,0.2400,0.7095
510,0.6590,0.2400,0.7095
511,0.6900,0.2670,0.7115
512,0.6900,0.2670,0.7115
513,0.6900,0.2660,0.7120
514,0.6920,0.2670,0.7125
515,0.6860,0.2580,0.7140
516,0.6860,0.2580,0.7140
517,0.6830,0.2540,0.7145
518,0.6820,0.2520,0.7150
519,0.6730,0.2330,0.7200
520,0.6730,0.2330,0.7200
521,0.6670,0.2260,0.7205
522,0.6670,0.2250,0.7210
523,0.6680,0.2260,0.7210
524,0.6680,0.2260,0.7210
525,0.6680,0.2260,0.7210
526,0.6740,0.2310,0.7215
527,0.6740,0.2310,0.7215
528,0.6740,0.2310,0.7215
529,0.6720,0.2290,0.7215
530,0.6720,0.2290,0.7215
531,0.6720,0.2290,0.7215
532,0.6700,0.2260,0.7220
533,0.6700,0.2260,0.7220
534,0.6710,0.2270,0.7220
535,0.6710,0.2280,0.7215
536,0.6710,0.2280,0.7215
537,0.6720,0.2290,0.7215
538,0.6720,0.2290,0.7215
539,0.6720,0.2280,0.7220
540,0.6730,0.2290,0.7220
541,0.6820,0.2360,0.7230
542,0.6820,0.2360,0.7230
543,0.6820,0.2360,0.7230
544,0.6830,0.2370,0.7230
545,0.6830,0.2370,0.7230
546,0.6830,0.2370,0.7230
547,0.6840,0.2370,0.7235
548,0.6860,0.2390,0.7235
549,0.6880,0.2400,0.7240
550,0.6880,0.2400,0.7240
551,0.6900,0.2420,0.7240
552,0.6900,0.2420,0.7240
553,0.6900,0.2420,0.7240
554,0.6910,0.2420,0.7245
555,0.6940,0.2450,0.7245
556,0.6940,0.2450,0.7245
557,0.6960,0.2460,0.7250
558,0.6960,0.2460,0.7250
559,0.6950,0.2450,0.7250
560,0.6930,0.2440,0.7245
561,0.6940,0.2440,0.7250
562,0.6940,0.2440,0.7250
563,0.6940,0.2430,0.7255
564,0.6950,0.2440,0.7255
565,0.6950,0.2440,0.7255
566,0.6950,0.2440,0.7255
567,0.6950,0.2440,0.7255
568,0.6920,0.2410,0.7255
569,0.6920,0.2410,0.7255
570,0.6910,0.2390,0.7260
571,0.6910,0.2400,0.7255
572,0.6910,0.2400,0.7255
573,0.6910,0.2400,0.7255
574,0.6920,0.2380,0.7270
575,0.6920,0.2380,0.7270
576,0.6920,0.2380,0.7270
577,0.6920,0.2380,0.7270
578,0.6920,0.2380,0.7270
579,0.6920,0.2380,0.7270
580,0.6910,0.2380,0.7265
581,0.6940,0.2400,0.7270
582,0.6940,0.2400,0.7270
583,0.6940,0.2400,0.7270
584,0.6940,0.2400,0.7270
585,0.6940,0.2400,0.7270
586,0.6940,0.2400,0.7270
587,0.6910,0.2360,0.7275
588,0.6920,0.2370,0.7275
589,0.6930,0.2370,0.7280
590,0.6920,0.2360,0.7280
591,0.6920,0.2360,0.7280
592,0.6930,0.2370,0.7280
593,0.6930,0.2370,0.7280
594,0.6930,0.2370,0.7280
595,0.6940,0.2380,0.7280
596,0.6940,0.2380,0.7280
597,0.6950,0.2390,0.7280
598,0.6950,0.2390,0.7280
599,0.6950,0.2390,0.7280
600,0.6950,0.2390,0.7280
601,0.6950,0.2390,0.7280
602,0.6750,0.2430,0.7160
603,0.6770,0.2420,0.7175
604,0.6770,0.2420,0.7175
605,0.6770,0.2420,0.7175
606,0.6770,0.2420,0.7175
607,0.6760,0.2400,0.7180
608,0.6760,0.2400,0.7180
609,0.6770,0.2380,0.7195
610,0.6770,0.2380,0.7195
611,0.6770,0.2390,0.7190
612,0.6770,0.2380,0.7195
613,0.6770,0.2380,0.7195
614,0.6780,0.2390,0.7195
615,0.6790,0.2400,0.7195
616,0.6790,0.2390,0.7200
617,0.6790,0.2390,0.7200
618,0.6790,0.2390,0.7200
619,0.6790,0.2390,0.7200
620,0.6790,0.2390,0.7200
621,0.6800,0.2380,0.7210
622,0.6800,0.2380,0.7210
623,0.6800,0.2390,0.7205
624,0.6800,0.2380,0.7210
625,0.6810,0.2390,0.7210
626,0.6800,0.2390,0.7205
627,0.6800,0.2380,0.7210
628,0.6810,0.2390,0.7210
629,0.6800,0.2380,0.7210
630,0.6810,0.2390,0.7210
631,0.6810,0.2390,0.7210
632,0.6880,0.2460,0.7210
633,0.6880,0.2460,0.7210
634,0.6880,0.2460,0.7210
635,0.6880,0.2450,0.7215
636,0.6880,0.2460,0.7210
637,0.7330,0.2830,0.7250
638,0.7330,0.2830,0.7250
639,0.7330,0.2820,0.7255
640,0.7320,0.2820,0.7250
641,0.7320,0.2820,0.7250
642,0.7320,0.2820,0.7250
643,0.7320,0.2810,0.7255
644,0.7320,0.2810,0.7255
645,0.7320,0.2810,0.7255
646,0.7320,0.2810,0.7255
647,0.7320,0.2810,0.7255
648,0.7330,0.2820,0.7255
649,0.7330,0.2820,0.7255
650,0.7330,0.2820,0.7255
651,0.7330,0.2820,0.7255
652,0.7320,0.2810,0.7255
653,0.7330,0.2810,0.7260
654,0.7340,0.2820,0.7260
655,0.7330,0.2810,0.7260
656,0.7320,0.2770,0.7275
657,0.7320,0.2770,0.7275
658,0.7320,0.2770,0.7275
659,0.7320,0.2760,0.7280
660,0.7320,0.2760,0.7280
661,0.7320,0.2760,0.7280
662,0.7050,0.2440,0.7305
663,0.7050,0.2440,0.7305
664,0.7060,0.2440,0.7310
665,0.7060,0.2440,0.7310
666,0.7060,0.2440,0.7310
667,0.7050,0.2440,0.7305
668,0.7090,0.2470,0.7310
669,0.7090,0.2470,0.7310
670,0.7080,0.2460,0.7310
671,0.7080,0.2460,0.7310
672,0.7090,0.2470,0.7310
673,0.7080,0.2460,0.7310
674,0.7070,0.2450,0.7310
675,0.7070,0.2450,0.7310
676,0.7070,0.2450,0.7310
677,0.7070,0.2440,0.7315
678,0.7070,0.2440,0.7315
679,0.7060,0.2440,0.7310
680,0.7060,0.2430,0.7315
681,0.7060,0.2430,0.7315
682,0.7060,0.2430,0.7315
683,0.7080,0.2450,0.7315
684,0.7080,0.2450,0.7315
685,0.7080,0.2450,0.7315
686,0.7080,0.2450,0.7315
687,0.7090,0.2460,0.7315
688,0.7090,0.2460,0.7315
689,0.7090,0.2460,0.7315
690,0.7090,0.2460,0.7315
691,0.7100,0.2460,0.7320
692,0.7100,0.2460,0.7320
693,0.7100,0.2460,0.7320
694,0.7080,0.2440,0.7320
695,0.7080,0.2440,0.7320
696,0.7080,0.2430,0.7325
697,0.7080,0.2440,0.7320
698,0.7080,0.2440,0.7320
699,0.7080,0.2430,0.7325
700,0.7080,0.2430,0.7325
701,0.7010,0.2360,0.7325
702,0.7010,0.2350,0.7330
703,0.7010,0.2350,0.7330
704,0.7000,0.2340,0.7330
705,0.6990,0.2330,0.7330
706,0.7000,0.2340,0.7330
707,0.7000,0.2340,0.7330
708,0.7000,0.2340,0.7330
709,0.7000,0.2340,0.7330
710,0.7000,0.2340,0.7330
711,0.7000,0.2340,0.7330
712,0.6980,0.2310,0.7335
713,0.6980,0.2310,0.7335
714,0.7070,0.2380,0.7345
715,0.7070,0.2380,0.7345
716,0.7070,0.2380,0.7345
717,0.7070,0.2380,0.7345
718,0.7070,0.2380,0.7345
719,0.7070,0.2380,0.7345
720,0.7070,0.2380,0.7345
721,0.7060,0.2380,0.7340
722,0.7060,0.2380,0.7340
723,0.7060,0.2380,0.7340
724,0.7060,0.2380,0.7340
725,0.7060,0.2380,0.7340
726,0.7060,0.2380,0.7340
727,0.7060,0.2380,0.7340
728,0.7070,0.2380,0.7345
729,0.6920,0.2230,0.7345
730,0.7080,0.2390,0.7345
731,0.6920,0.2230,0.7345
732,0.6950,0.2250,0.7350
733,0.6950,0.2250,0.7350
734,0.6990,0.2280,0.7355
735,0.6980,0.2270,0.7355
736,0.6990,0.2280,0.7355
737,0.7020,0.2300,0.7360
738,0.7020,0.2300,0.7360
739,0.7020,0.2300,0.7360
740,0.7020,0.2300,0.7360
741,0.7020,0.2300,0.7360
742,0.7030,0.2310,0.7360
743,0.7090,0.2340,0.7375
744,0.7100,0.2340,0.7380
745,0.7100,0.2340,0.7380
746,0.7110,0.2350,0.7380
747,0.7090,0.2330,0.7380
748,0.7100,0.2330,0.7385
749,0.7130,0.2340,0.7395
750,0.7130,0.2340,0.7395
751,0.7130,0.2340,0.7395
752,0.6920,0.2730,0.7095
753,0.6930,0.2740,0.7095
754,0.6940,0.2740,0.7100
755,0.6940,0.2740,0.7100
756,0.6950,0.2760,0.7095
757,0.6950,0.2760,0.7095
758,0.6950,0.2760,0.7095
759,0.6960,0.2760,0.7100
760,0.6960,0.2760,0.7100
761,0.6950,0.2750,0.7100
762,0.6950,0.2750,0.7100
763,0.6950,0.2750,0.7100
764,0.6970,0.2760,0.7105
765,0.6970,0.2750,0.7110
766,0.6970,0.2750,0.7110
767,0.6970,0.2760,0.7105
768,0.6970,0.2760,0.7105
769,0.6970,0.2760,0.7105
770,0.6970,0.2760,0.7105
771,0.6970,0.2760,0.7105
772,0.7050,0.2810,0.7120
773,0.7050,0.2810,0.7120
774,0.6960,0.2720,0.7120
775,0.6960,0.2720,0.7120
776,0.6970,0.2730,0.7120
777,0.6960,0.2730,0.7115
778,0.6970,0.2730,0.7120
779,0.6960,0.2730,0.7115
780,0.7010,0.2750,0.7130
781,0.7010,0.2750,0.7130
782,0.7010,0.2750,0.7130
783,0.7010,0.2750,0.7130
784,0.7040,0.2760,0.7140
785,0.7040,0.2760,0.7140
786,0.7040,0.2760,0.7140
787,0.7040,0.2760,0.7140
788,0.7040,0.2760,0.7140
789,0.7030,0.2750,0.7140
790,0.7030,0.2750,0.7140
791,0.7030,0.2750,0.7140
792,0.7030,0.2750,0.7140
793,0.7040,0.2760,0.7140
794,0.7040,0.2760,0.7140
795,0.7040,0.2760,0.7140
796,0.7030,0.2740,0.7145
797,0.7030,0.2740,0.7145
798,0.7030,0.2740,0.7145
799,0.7030,0.2740,0.7145
800,0.7030,0.2740,0.7145
801,0.7030,0.2740,0.7145
802,0.7040,0.2740,0.7150
803,0.7070,0.2770,0.7150
804,0.7070,0.2770,0.7150
805,0.7070,0.2770,0.7150
806,0.7070,0.2770,0.7150
807,0.7070,0.2770,0.7150
808,0.7100,0.2790,0.7155
809,0.7100,0.2790,0.7155
810,0.7100,0.2790,0.7155
811,0.7160,0.2840,0.7160
812,0.7160,0.2840,0.7160
813,0.7140,0.2820,0.7160
814,0.7140,0.2820,0.7160
815,0.7160,0.2840,0.7160
816,0.7180,0.2850,0.7165
817,0.7170,0.2840,0.7165
818,0.7170,0.2840,0.7165
819,0.7180,0.2850,0.7165
820,0.7160,0.2830,0.7165
821,0.7160,0.2830,0.7165
822,0.7180,0.2840,0.7170
823,0.7180,0.2840,0.7170
824,0.7180,0.2840,0.7170
825,0.7180,0.2840,0.7170
826,0.7190,0.2840,0.7175
827,0.7190,0.2840,0.7175
828,0.7170,0.2830,0.7170
829,0.7180,0.2830,0.7175
830,0.7180,0.2830,0.7175
831,0.7180,0.2830,0.7175
832,0.7180,0.2830,0.7175
833,0.7170,0.2830,0.7170
834,0.7170,0.2830,0.7170
835,0.7170,0.2820,0.7175
836,0.7170,0.2820,0.7175
837,0.7170,0.2820,0.7175
838,0.7170,0.2820,0.7175
839,0.7170,0.2820,0.7175
840,0.7170,0.2820,0.7175
841,0.7170,0.2820,0.7175
842,0.7170,0.2820,0.7175
843,0.7170,0.2820,0.7175
844,0.7170,0.2830,0.7170
845,0.7170,0.2820,0.7175
846,0.7180,0.2830,0.7175
847,0.7180,0.2830,0.7175
848,0.7180,0.2830,0.7175
849,0.7180,0.2830,0.7175
850,0.7190,0.2830,0.7180
851,0.7190,0.2830,0.7180
852,0.7190,0.2830,0.7180
853,0.7190,0.2830,0.7180
854,0.7190,0.2830,0.7180
855,0.7190,0.2830,0.7180
856,0.7200,0.2840,0.7180
857,0.7200,0.2840,0.7180
858,0.7200,0.2840,0.7180
859,0.7200,0.2840,0.7180
860,0.7200,0.2840,0.7180
861,0.7190,0.2830,0.7180
862,0.7200,0.2840,0.7180
863,0.7210,0.2840,0.7185
864,0.7210,0.2840,0.7185
865,0.7210,0.2840,0.7185
866,0.7240,0.2860,0.7190
867,0.7230,0.2850,0.7190
868,0.7230,0.2850,0.7190
869,0.7230,0.2850,0.7190
870,0.7230,0.2850,0.7190
871,0.7230,0.2850,0.7190
872,0.7230,0.2850,0.7190
873,0.7230,0.2830,0.7200
874,0.7230,0.2830,0.7200
875,0.7240,0.2840,0.7200
876,0.7220,0.2820,0.7200
877,0.7220,0.2820,0.7200
878,0.7230,0.2820,0.7205
879,0.7220,0.2820,0.7200
880,0.7230,0.2820,0.7205
881,0.7230,0.2820,0.7205
882,0.7230,0.2820,0.7205
883,0.7230,0.2830,0.7200
884,0.7240,0.2830,0.7205
885,0.7240,0.2830,0.7205
886,0.7220,0.2810,0.7205
887,0.7230,0.2810,0.7210
888,0.7220,0.2810,0.7205
889,0.7220,0.2800,0.7210
890,0.7260,0.2840,0.7210
891,0.7260,0.2840,0.7210
892,0.7260,0.2840,0.7210
893,0.7260,0.2840,0.7210
894,0.7260,0.2850,0.7205
895,0.7260,0.2850,0.7205
896,0.7270,0.2850,0.7210
897,0.7250,0.2830,0.7210
898,0.7270,0.2850,0.7210
899,0.7270,0.2850,0.7210
900,0.7270,0.2850,0.7210
901,0.7270,0.2850,0.7210
902,0.7270,0.2850,0.7210
903,0.7290,0.2880,0.7205
904,0.7290,0.2880,0.7205
905,0.7290,0.2880,0.7205
906,0.7290,0.2880,0.7205
907,0.7290,0.2880,0.7205
908,0.7290,0.2880,0.7205
909,0.7290,0.2880,0.7205
910,0.7320,0.2900,0.7210
911,0.7320,0.2900,0.7210
912,0.7320,0.2900,0.7210
913,0.7330,0.2900,0.7215
914,0.7330,0.2900,0.7215
915,0.7330,0.2900,0.7215
916,0.7320,0.2900,0.7210
917,0.7320,0.2900,0.7210
918,0.7320,0.2900,0.7210
919,0.7320,0.2900,0.7210
920,0.7320,0.2900,0.7210
921,0.7320,0.2890,0.7215
922,0.7330,0.2900,0.7215
923,0.7330,0.2900,0.7215
924,0.7330,0.2900,0.7215
925,0.7330,0.2900,0.7215
926,0.7330,0.2900,0.7215
927,0.7330,0.2900,0.7215
928,0.7330,0.2900,0.7215
929,0.7330,0.2890,0.7220
930,0.7330,0.2900,0.7215
931,0.7330,0.2900,0.7215
932,0.7310,0.2860,0.7225
933,0.7310,0.2860,0.7225
934,0.7310,0.2860,0.7225
935,0.7310,0.2850,0.7230
936,0.7350,0.2890,0.7230
937,0.7330,0.2860,0.7235
938,0.7330,0.2860,0.7235
939,0.7330,0.2860,0.7235
940,0.7320,0.2850,0.7235
941,0.7340,0.2860,0.7240
942,0.7340,0.2860,0.7240
943,0.7340,0.2870,0.7235
944,0.7340,0.2870,0.7235
945,0.7350,0.2870,0.7240
946,0.7350,0.2870,0.7240
947,0.7360,0.2880,0.7240
948,0.7360,0.2880,0.7240
949,0.7370,0.2890,0.7240
950,0.7370,0.2880,0.7245
951,0.7370,0.2880,0.7245
952,0.7380,0.2890,0.7245
953,0.7380,0.2890,0.7245
954,0.7380,0.2890,0.7245
955,0.7380,0.2880,0.7250
956,0.7380,0.2880,0.7250
957,0.7380,0.2880,0.7250
958,0.7380,0.2880,0.7250
959,0.7450,0.2950,0.7250
960,0.7450,0.2950,0.7250
961,0.7450,0.2950,0.7250
962,0.7470,0.2960,0.7255
963,0.7470,0.2960,0.7255
964,0.7450,0.2940,0.7255
965,0.7450,0.2940,0.7255
966,0.7460,0.2950,0.7255
967,0.7460,0.2950,0.7255
968,0.7430,0.2910,0.7260
969,0.7430,0.2920,0.7255
970,0.7420,0.2910,0.7255
971,0.7430,0.2920,0.7255
972,0.7450,0.2930,0.7260
973,0.7450,0.2930,0.7260
974,0.7450,0.2930,0.7260
975,0.7450,0.2930,0.7260
976,0.7450,0.2930,0.7260
977,0.7450,0.2920,0.7265
978,0.7450,0.2920,0.7265
979,0.7450,0.2920,0.7265
980,0.7450,0.2920,0.7265
981,0.7530,0.2990,0.7270
982,0.7540,0.3000,0.7270
983,0.7530,0.2980,0.7275
984,0.7550,0.3000,0.7275
985,0.7540,0.2990,0.7275
986,0.7530,0.2980,0.7275
987,0.7540,0.2990,0.7275
988,0.7540,0.2990,0.7275
989,0.7540,0.2990,0.7275
990,0.7540,0.2990,0.7275
991,0.7540,0.2990,0.7275
992,0.7540,0.2990,0.7275
993,0.7540,0.2990,0.7275
994,0.7530,0.2980,0.7275
995,0.7540,0.2990,0.7275
996,0.7520,0.2970,0.7275
997,0.7540,0.2980,0.7280
998,0.7540,0.2980,0.7280
999,0.7540,0.2980,0.7280
1000,0.7500,0.2930,0.7285


==> data/falconsai_eth_E1.csv <==
gen,A,B,acc
1,0.3046,0.1478,0.5784
2,0.3768,0.1827,0.5970
3,0.3898,0.1890,0.6004
4,0.3870,0.1702,0.6084
5,0.4168,0.1771,0.6199
6,0.4272,0.1850,0.6211
7,0.4345,0.1722,0.6311
8,0.4414,0.1765,0.6325
9,0.4830,0.2059,0.6385
10,0.4830,0.2059,0.6385
11,0.4591,0.2238,0.6176
12,0.4625,0.2202,0.6211
13,0.4625,0.2202,0.6211
14,0.4610,0.2142,0.6234
15,0.4840,0.2310,0.6265
16,0.5191,0.2476,0.6357
17,0.4518,0.1740,0.6389
18,0.5128,0.2293,0.6417
19,0.4655,0.1812,0.6422
20,0.4856,0.1928,0.6464
21,0.5586,0.2550,0.6518
22,0.5434,0.2300,0.6567
23,0.5728,0.2562,0.6583
24,0.5695,0.2515,0.6590
25,0.5710,0.2464,0.6623
26,0.5879,0.2476,0.6701
27,0.5958,0.2542,0.6708
28,0.5733,0.2273,0.6730
29,0.5671,0.2125,0.6773
30,0.5877,0.2320,0.6778
31,0.5533,0.2691,0.6421
32,0.5533,0.2691,0.6421
33,0.5324,0.2338,0.6493
34,0.5364,0.2370,0.6497
35,0.5389,0.2381,0.6504
36,0.5389,0.2381,0.6504
37,0.5727,0.2651,0.6538
38,0.5727,0.2651,0.6538
39,0.5720,0.2633,0.6544
40,0.5720,0.2633,0.6544
41,0.5755,0.2418,0.6669
42,0.5661,0.2318,0.6672
43,0.5716,0.2338,0.6689
44,0.5827,0.2440,0.6694
45,0.5940,0.2513,0.6713
46,0.5962,0.2505,0.6729
47,0.6004,0.2532,0.6736
48,0.6004,0.2532,0.6736
49,0.5994,0.2522,0.6736
50,0.6049,0.2549,0.6750
51,0.5900,0.2394,0.6753
52,0.5891,0.2298,0.6796
53,0.5891,0.2298,0.6796
54,0.6079,0.2438,0.6821
55,0.6094,0.2434,0.6830
56,0.5977,0.2281,0.6848
57,0.5977,0.2281,0.6848
58,0.5997,0.2290,0.6854
59,0.6062,0.2336,0.6863
60,0.5774,0.2029,0.6873
61,0.5923,0.2574,0.6675
62,0.5984,0.2615,0.6684
63,0.5945,0.2573,0.6686
64,0.5819,0.2419,0.6700
65,0.5817,0.2402,0.6707
66,0.5844,0.2423,0.6711
67,0.5938,0.2482,0.6728
68,0.5654,0.2194,0.6730
69,0.6215,0.2724,0.6745
70,0.6234,0.2716,0.6759
71,0.6384,0.2852,0.6766
72,0.6329,0.2782,0.6773
73,0.6327,0.2758,0.6784
74,0.6531,0.2921,0.6805
75,0.6372,0.2762,0.6805
76,0.6320,0.2649,0.6835
77,0.6320,0.2649,0.6835
78,0.6391,0.2650,0.6871
79,0.6391,0.2650,0.6871
80,0.6412,0.2667,0.6872
81,0.6403,0.2985,0.6709
82,0.5738,0.2300,0.6719
83,0.6335,0.2833,0.6751
84,0.6355,0.2723,0.6816
85,0.6355,0.2723,0.6816
86,0.6401,0.2724,0.6839
87,0.6233,0.2526,0.6854
88,0.6208,0.2493,0.6857
89,0.6240,0.2507,0.6866
90,0.6332,0.2571,0.6880
91,0.6332,0.2571,0.6880
92,0.6405,0.2627,0.6889
93,0.6402,0.2624,0.6889
94,0.6423,0.2640,0.6892
95,0.6425,0.2616,0.6904
96,0.6425,0.2616,0.6904
97,0.6416,0.2595,0.6911
98,0.6312,0.2471,0.6921
99,0.6470,0.2596,0.6937
100,0.6503,0.2622,0.6941
101,0.6859,0.2554,0.7152
102,0.6774,0.2410,0.7182
103,0.6769,0.2381,0.7194
104,0.6778,0.2388,0.7195
105,0.6778,0.2388,0.7195
106,0.6874,0.2472,0.7201
107,0.6889,0.2475,0.7207
108,0.6839,0.2407,0.7216
109,0.6903,0.2469,0.7217
110,0.6863,0.2425,0.7219
111,0.6799,0.2356,0.7221
112,0.6829,0.2370,0.7229
113,0.7112,0.2580,0.7266
114,0.7142,0.2588,0.7277
115,0.7073,0.2510,0.7281
116,0.7019,0.2436,0.7292
117,0.7019,0.2436,0.7292
118,0.6953,0.2353,0.7300
119,0.6959,0.2359,0.7300
120,0.6928,0.2298,0.7315
121,0.6928,0.2298,0.7315
122,0.6925,0.2296,0.7315
123,0.6960,0.2325,0.7318
124,0.6974,0.2334,0.7320
125,0.6997,0.2334,0.7332
126,0.6949,0.2271,0.7339
127,0.6945,0.2265,0.7340
128,0.6934,0.2242,0.7346
129,0.6934,0.2242,0.7346
130,0.6934,0.2241,0.7347
131,0.6921,0.2214,0.7354
132,0.6907,0.2178,0.7365
133,0.6900,0.2154,0.7373
134,0.6935,0.2188,0.7374
135,0.6913,0.2159,0.7377
136,0.6943,0.2188,0.7377
137,0.6869,0.2112,0.7379
138,0.6873,0.2113,0.7380
139,0.6800,0.2028,0.7386
140,0.6800,0.2028,0.7386
141,0.6783,0.2005,0.7389
142,0.6783,0.2005,0.7389
143,0.6865,0.2075,0.7395
144,0.6967,0.2167,0.7400
145,0.6947,0.2144,0.7402
146,0.6973,0.2165,0.7404
147,0.6970,0.2158,0.7406
148,0.6970,0.2158,0.7406
149,0.6991,0.2141,0.7425
150,0.6899,0.2044,0.7427
151,0.6565,0.2047,0.7259
152,0.6574,0.2041,0.7267
153,0.6654,0.2093,0.7281
154,0.6659,0.2096,0.7281
155,0.6667,0.2103,0.7282
156,0.6586,0.1977,0.7304
157,0.6579,0.1969,0.7305
158,0.6579,0.1969,0.7305
159,0.6579,0.1969,0.7305
160,0.6578,0.1966,0.7306
161,0.6580,0.1967,0.7306
162,0.6698,0.2078,0.7310
163,0.6698,0.2078,0.7310
164,0.6698,0.2077,0.7310
165,0.6748,0.2116,0.7316
166,0.6725,0.2084,0.7321
167,0.6784,0.2102,0.7341
168,0.6786,0.2103,0.7341
169,0.6784,0.2102,0.7341
170,0.6801,0.2114,0.7344
171,0.6801,0.2113,0.7344
172,0.6797,0.2104,0.7347
173,0.6797,0.2104,0.7347
174,0.6906,0.2191,0.7358
175,0.6896,0.2175,0.7361
176,0.6896,0.2175,0.7361
177,0.6786,0.2036,0.7375
178,0.6788,0.2037,0.7376
179,0.6775,0.2016,0.7379
180,0.6774,0.2013,0.7380
181,0.6801,0.2036,0.7382
182,0.6801,0.2036,0.7382
183,0.6807,0.2040,0.7383
184,0.6807,0.2040,0.7383
185,0.6811,0.2040,0.7385
186,0.6862,0.2083,0.7389
187,0.6862,0.2083,0.7389
188,0.6903,0.2121,0.7391
189,0.7078,0.2295,0.7392
190,0.6916,0.2121,0.7397
191,0.6915,0.2119,0.7398
192,0.6916,0.2116,0.7400
193,0.7012,0.2202,0.7405
194,0.7012,0.2202,0.7405
195,0.7012,0.2202,0.7405
196,0.7020,0.2201,0.7409
197,0.7105,0.2286,0.7410
198,0.7016,0.2162,0.7427
199,0.7022,0.2167,0.7428
200,0.6937,0.2064,0.7436
201,0.7159,0.2246,0.7457
202,0.7175,0.2242,0.7467
203,0.7155,0.2218,0.7469
204,0.7144,0.2195,0.7474
205,0.7144,0.2195,0.7474
206,0.7159,0.2202,0.7479
207,0.7160,0.2189,0.7486
208,0.7150,0.2162,0.7494
209,0.7150,0.2162,0.7494
210,0.7150,0.2162,0.7494
211,0.7164,0.2174,0.7495
212,0.7164,0.2174,0.7495
213,0.7045,0.2038,0.7504
214,0.7055,0.2045,0.7505
215,0.7128,0.2110,0.7509
216,0.7082,0.2041,0.7520
217,0.7084,0.2042,0.7521
218,0.7115,0.2061,0.7527
219,0.7115,0.2055,0.7530
220,0.7189,0.2121,0.7534
221,0.7185,0.2114,0.7536
222,0.7212,0.2134,0.7539
223,0.7143,0.2056,0.7544
224,0.7090,0.2002,0.7544
225,0.7147,0.2038,0.7555
226,0.7150,0.2039,0.7556
227,0.7133,0.1998,0.7567
228,0.7133,0.1998,0.7567
229,0.7133,0.1998,0.7567
230,0.7125,0.1988,0.7568
231,0.7211,0.2065,0.7573
232,0.7211,0.2065,0.7573
233,0.7220,0.2068,0.7576
234,0.7274,0.2108,0.7583
235,0.7301,0.2129,0.7586
236,0.7301,0.2129,0.7586
237,0.7301,0.2127,0.7587
238,0.7322,0.2138,0.7592
239,0.7322,0.2137,0.7592
240,0.7327,0.2142,0.7592
241,0.7327,0.2142,0.7592
242,0.7193,0.1991,0.7601
243,0.7187,0.1984,0.7601
244,0.7220,0.2008,0.7606
245,0.7323,0.2089,0.7617
246,0.7324,0.2090,0.7617
247,0.7298,0.2062,0.7618
248,0.7275,0.2031,0.7622
249,0.7298,0.2048,0.7625
250,0.7353,0.2099,0.7627
251,0.7353,0.2099,0.7627
252,0.7550,0.2287,0.7632
253,0.7555,0.2292,0.7632
254,0.7578,0.2288,0.7645
255,0.7579,0.2288,0.7645
256,0.7553,0.2253,0.7650
257,0.7553,0.2253,0.7650
258,0.7553,0.2253,0.7650
259,0.7553,0.2253,0.7650
260,0.7563,0.2257,0.7653
261,0.7534,0.2218,0.7658
262,0.7562,0.2243,0.7659
263,0.7562,0.2243,0.7659
264,0.7566,0.2241,0.7663
265,0.7455,0.2123,0.7666
266,0.7393,0.2029,0.7682
267,0.7552,0.2185,0.7683
268,0.7457,0.2084,0.7686
269,0.7457,0.2084,0.7686
270,0.7507,0.2120,0.7694
271,0.7507,0.2119,0.7694
272,0.7472,0.2078,0.7697
273,0.7472,0.2078,0.7697
274,0.7608,0.2206,0.7701
275,0.7587,0.2181,0.7703
276,0.7566,0.2135,0.7715
277,0.7566,0.2135,0.7715
278,0.7540,0.2042,0.7749
279,0.7509,0.2001,0.7754
280,0.7500,0.1990,0.7755
281,0.7471,0.1955,0.7758
282,0.7515,0.1992,0.7762
283,0.7515,0.1992,0.7762
284,0.7491,0.1958,0.7766
285,0.7491,0.1958,0.7766
286,0.7490,0.1954,0.7768
287,0.7490,0.1954,0.7768
288,0.7499,0.1953,0.7773
289,0.7499,0.1953,0.7773
290,0.7597,0.2030,0.7784
291,0.7491,0.1912,0.7789
292,0.7500,0.1920,0.7790
293,0.7500,0.1920,0.7790
294,0.7512,0.1930,0.7791
295,0.7510,0.1926,0.7792
296,0.7519,0.1933,0.7793
297,0.7519,0.1933,0.7793
298,0.7519,0.1933,0.7793
299,0.7520,0.1934,0.7793
300,0.7491,0.1894,0.7799
301,0.7509,0.2084,0.7712
302,0.7509,0.2084,0.7712
303,0.7503,0.2079,0.7712
304,0.7593,0.2140,0.7726
305,0.7602,0.2149,0.7726
306,0.7493,0.2025,0.7734
307,0.7496,0.2020,0.7738
308,0.7509,0.2017,0.7746
309,0.7504,0.2007,0.7749
310,0.7781,0.2251,0.7765
311,0.7780,0.2249,0.7765
312,0.7528,0.1975,0.7777
313,0.7528,0.1975,0.7777
314,0.7534,0.1979,0.7777
315,0.7511,0.1952,0.7779
316,0.7560,0.2000,0.7780
317,0.7567,0.1997,0.7785
318,0.7570,0.1997,0.7786
319,0.7570,0.1997,0.7786
320,0.7574,0.1997,0.7789
321,0.7556,0.1977,0.7789
322,0.7556,0.1977,0.7789
323,0.7537,0.1953,0.7792
324,0.7537,0.1953,0.7792
325,0.7537,0.1953,0.7792
326,0.7526,0.1921,0.7803
327,0.7526,0.1921,0.7803
328,0.7557,0.1946,0.7805
329,0.7549,0.1933,0.7808
330,0.7592,0.1975,0.7808
331,0.7576,0.1958,0.7809
332,0.7641,0.2015,0.7813
333,0.7641,0.2015,0.7813
334,0.7643,0.2017,0.7813
335,0.7643,0.2017,0.7813
336,0.7643,0.2017,0.7813
337,0.7672,0.2043,0.7814
338,0.7674,0.2043,0.7816
339,0.7674,0.2043,0.7816
340,0.7650,0.2009,0.7820
341,0.7646,0.1980,0.7833
342,0.7646,0.1980,0.7833
343,0.7646,0.1980,0.7833
344,0.7646,0.1980,0.7833
345,0.7671,0.1999,0.7836
346,0.7671,0.1999,0.7836
347,0.7649,0.1976,0.7836
348,0.7649,0.1976,0.7836
349,0.7647,0.1973,0.7837
350,0.7647,0.1973,0.7837
351,0.7662,0.1985,0.7839
352,0.7631,0.1941,0.7845
353,0.7627,0.1937,0.7845
354,0.7631,0.1929,0.7851
355,0.7710,0.2005,0.7852
356,0.7710,0.2005,0.7852
357,0.7704,0.1993,0.7856
358,0.7704,0.1993,0.7856
359,0.7732,0.2004,0.7864
360,0.7732,0.2004,0.7864
361,0.7727,0.1997,0.7865
362,0.7728,0.1990,0.7869
363,0.7728,0.1990,0.7869
364,0.7723,0.1983,0.7870
365,0.7725,0.1984,0.7871
366,0.7701,0.1954,0.7874
367,0.7701,0.1954,0.7874
368,0.7701,0.1954,0.7874
369,0.7535,0.1762,0.7886
370,0.7535,0.1762,0.7886
371,0.7552,0.1778,0.7887
372,0.7549,0.1773,0.7888
373,0.7595,0.1800,0.7898
374,0.7587,0.1792,0.7898
375,0.7602,0.1803,0.7900
376,0.7602,0.1803,0.7900
377,0.7627,0.1809,0.7909
378,0.7627,0.1809,0.7909
379,0.7734,0.1906,0.7914
380,0.7734,0.1906,0.7914
381,0.7734,0.1906,0.7914
382,0.7736,0.1906,0.7915
383,0.7734,0.1902,0.7916
384,0.7734,0.1901,0.7917
385,0.7745,0.1906,0.7919
386,0.7745,0.1906,0.7920
387,0.7725,0.1882,0.7921
388,0.7725,0.1882,0.7921
389,0.7725,0.1882,0.7921
390,0.7598,0.1731,0.7934
391,0.7686,0.1802,0.7942
392,0.7686,0.1802,0.7942
393,0.7683,0.1795,0.7944
394,0.7684,0.1795,0.7944
395,0.7685,0.1796,0.7944
396,0.7661,0.1771,0.7945
397,0.7661,0.1771,0.7945
398,0.7664,0.1773,0.7945
399,0.7664,0.1773,0.7945
400,0.7664,0.1773,0.7945
401,0.7383,0.1913,0.7735
402,0.7407,0.1929,0.7739
403,0.7407,0.1929,0.7739
404,0.7454,0.1956,0.7749
405,0.7454,0.1956,0.7749
406,0.7488,0.1985,0.7752
407,0.7488,0.1985,0.7752
408,0.7490,0.1979,0.7756
409,0.7490,0.1979,0.7756
410,0.7481,0.1969,0.7756
411,0.7460,0.1947,0.7756
412,0.7460,0.1947,0.7756
413,0.7459,0.1945,0.7757
414,0.7463,0.1947,0.7758
415,0.7509,0.1992,0.7758
416,0.7453,0.1933,0.7760
417,0.7462,0.1941,0.7761
418,0.7462,0.1941,0.7761
419,0.7462,0.1941,0.7761
420,0.7466,0.1944,0.7761
421,0.7466,0.1944,0.7761
422,0.7506,0.1981,0.7763
423,0.7506,0.1981,0.7763
424,0.7528,0.1999,0.7764
425,0.7528,0.1999,0.7764
426,0.7519,0.1987,0.7766
427,0.7501,0.1966,0.7767
428,0.7561,0.2011,0.7775
429,0.7617,0.2063,0.7777
430,0.7617,0.2063,0.7777
431,0.7609,0.2051,0.7779
432,0.7547,0.1988,0.7779
433,0.7605,0.2045,0.7780
434,0.7513,0.1931,0.7791
435,0.7513,0.1931,0.7791
436,0.7513,0.1931,0.7791
437,0.7526,0.1939,0.7794
438,0.7513,0.1922,0.7796
439,0.7513,0.1922,0.7796
440,0.7515,0.1920,0.7797
441,0.7479,0.1879,0.7800
442,0.7488,0.1877,0.7806
443,0.7520,0.1908,0.7806
444,0.7520,0.1908,0.7806
445,0.7430,0.1806,0.7812
446,0.7585,0.1956,0.7814
447,0.7585,0.1956,0.7814
448,0.7597,0.1968,0.7815
449,0.7597,0.1968,0.7815
450,0.7593,0.1963,0.7815
451,0.7599,0.1964,0.7817
452,0.7505,0.1843,0.7831
453,0.7505,0.1843,0.7831
454,0.7567,0.1896,0.7836
455,0.7537,0.1862,0.7838
456,0.7602,0.1906,0.7848
457,0.7602,0.1906,0.7848
458,0.7603,0.1906,0.7849
459,0.7608,0.1910,0.7849
460,0.7648,0.1946,0.7851
461,0.7648,0.1946,0.7851
462,0.7648,0.1946,0.7851
463,0.7647,0.1945,0.7851
464,0.7647,0.1945,0.7851
465,0.7642,0.1940,0.7851
466,0.7642,0.1940,0.7851
467,0.7645,0.1941,0.7852
468,0.7645,0.1941,0.7852
469,0.7645,0.1941,0.7852
470,0.7622,0.1917,0.7852
471,0.7628,0.1923,0.7852
472,0.7602,0.1892,0.7855
473,0.7610,0.1899,0.7856
474,0.7610,0.1899,0.7856
475,0.7620,0.1906,0.7857
476,0.7620,0.1905,0.7857
477,0.7615,0.1897,0.7859
478,0.7615,0.1897,0.7859
479,0.7610,0.1890,0.7860
480,0.7610,0.1890,0.7860
481,0.7620,0.1896,0.7862
482,0.7620,0.1896,0.7862
483,0.7624,0.1900,0.7862
484,0.7648,0.1914,0.7867
485,0.7648,0.1914,0.7867
486,0.7699,0.1963,0.7868
487,0.7678,0.1941,0.7868
488,0.7678,0.1941,0.7868
489,0.7678,0.1941,0.7868
490,0.7678,0.1941,0.7868
491,0.7683,0.1945,0.7869
492,0.7723,0.1984,0.7869
493,0.7723,0.1984,0.7869
494,0.7735,0.1986,0.7875
495,0.7735,0.1986,0.7875
496,0.7723,0.1973,0.7875
497,0.7723,0.1973,0.7875
498,0.7676,0.1887,0.7894
499,0.7676,0.1887,0.7894
500,0.7676,0.1887,0.7894
501,0.7610,0.1911,0.7850
502,0.7607,0.1901,0.7853
503,0.7607,0.1901,0.7853
504,0.7607,0.1901,0.7853
505,0.7610,0.1900,0.7855
506,0.7651,0.1940,0.7856
507,0.7651,0.1940,0.7856
508,0.7651,0.1940,0.7856
509,0.7645,0.1933,0.7856
510,0.7597,0.1881,0.7858
511,0.7597,0.1881,0.7858
512,0.7609,0.1887,0.7861
513,0.7609,0.1887,0.7861
514,0.7613,0.1871,0.7871
515,0.7617,0.1874,0.7872
516,0.7617,0.1874,0.7872
517,0.7529,0.1772,0.7879
518,0.7529,0.1772,0.7879
519,0.7550,0.1792,0.7879
520,0.7550,0.1792,0.7879
521,0.7557,0.1797,0.7880
522,0.7557,0.1797,0.7880
523,0.7634,0.1851,0.7892
524,0.7634,0.1851,0.7892
525,0.7635,0.1840,0.7898
526,0.7635,0.1840,0.7898
527,0.7635,0.1840,0.7898
528,0.7630,0.1833,0.7898
529,0.7630,0.1833,0.7898
530,0.7630,0.1833,0.7898
531,0.7615,0.1816,0.7900
532,0.7689,0.1881,0.7904
533,0.7689,0.1881,0.7904
534,0.7664,0.1849,0.7908
535,0.7669,0.1849,0.7910
536,0.7669,0.1849,0.7910
537,0.7669,0.1849,0.7910
538,0.7666,0.1846,0.7910
539,0.7765,0.1944,0.7910
540,0.7765,0.1944,0.7910
541,0.7765,0.1944,0.7910
542,0.7757,0.1928,0.7915
543,0.7757,0.1928,0.7915
544,0.7729,0.1894,0.7918
545,0.7694,0.1856,0.7919
546,0.7694,0.1856,0.7919
547,0.7694,0.1856,0.7919
548,0.7671,0.1822,0.7925
549,0.7671,0.1822,0.7925
550,0.7671,0.1822,0.7925
551,0.7639,0.1790,0.7925
552,0.7639,0.1790,0.7925
553,0.7639,0.1790,0.7925
554,0.7639,0.1790,0.7925
555,0.7668,0.1802,0.7933
556,0.7668,0.1802,0.7933
557,0.7668,0.1802,0.7933
558,0.7646,0.1775,0.7936
559,0.7630,0.1755,0.7937
560,0.7672,0.1795,0.7939
561,0.7670,0.1793,0.7939
562,0.7678,0.1800,0.7939
563,0.7678,0.1800,0.7939
564,0.7678,0.1800,0.7939
565,0.7684,0.1805,0.7940
566,0.7692,0.1813,0.7940
567,0.7692,0.1813,0.7940
568,0.7605,0.1717,0.7944
569,0.7661,0.1767,0.7947
570,0.7661,0.1767,0.7947
571,0.7663,0.1769,0.7947
572,0.7665,0.1770,0.7947
573,0.7669,0.1773,0.7948
574,0.7766,0.1855,0.7956
575,0.7766,0.1855,0.7956
576,0.7741,0.1812,0.7964
577,0.7741,0.1812,0.7964
578,0.7765,0.1833,0.7966
579,0.7765,0.1833,0.7966
580,0.7761,0.1828,0.7967
581,0.7755,0.1807,0.7974
582,0.7755,0.1807,0.7974
583,0.7755,0.1805,0.7975
584,0.7728,0.1774,0.7977
585,0.7718,0.1763,0.7977
586,0.7718,0.1763,0.7977
587,0.7718,0.1763,0.7977
588,0.7727,0.1769,0.7979
589,0.7727,0.1769,0.7979
590,0.7708,0.1748,0.7980
591,0.7708,0.1748,0.7980
592,0.7708,0.1748,0.7980
593,0.7711,0.1750,0.7981
594,0.7711,0.1750,0.7981
595,0.7674,0.1710,0.7982
596,0.7674,0.1710,0.7982
597,0.7665,0.1699,0.7983
598,0.7721,0.1754,0.7983
599,0.7721,0.1754,0.7983
600,0.7721,0.1754,0.7983
601,0.7609,0.1885,0.7862
602,0.7618,0.1893,0.7863
603,0.7625,0.1897,0.7864
604,0.7558,0.1811,0.7873
605,0.7558,0.1811,0.7873
606,0.7564,0.1806,0.7879
607,0.7562,0.1801,0.7880
608,0.7573,0.1809,0.7882
609,0.7547,0.1782,0.7883
610,0.7606,0.1839,0.7883
611,0.7572,0.1804,0.7884
612,0.7572,0.1804,0.7884
613,0.7573,0.1804,0.7885
614,0.7573,0.1804,0.7885
615,0.7555,0.1781,0.7887
616,0.7647,0.1872,0.7887
617,0.7599,0.1809,0.7895
618,0.7600,0.1811,0.7895
619,0.7632,0.1830,0.7901
620,0.7632,0.1830,0.7901
621,0.7630,0.1826,0.7902
622,0.7630,0.1826,0.7902
623,0.7630,0.1826,0.7902
624,0.7630,0.1826,0.7902
625,0.7636,0.1831,0.7902
626,0.7622,0.1815,0.7903
627,0.7581,0.1769,0.7906
628,0.7581,0.1769,0.7906
629,0.7589,0.1775,0.7907
630,0.7605,0.1786,0.7909
631,0.7584,0.1763,0.7911
632,0.7590,0.1766,0.7912
633,0.7590,0.1766,0.7912
634,0.7590,0.1766,0.7912
635,0.7591,0.1767,0.7912
636,0.7591,0.1767,0.7912
637,0.7591,0.1767,0.7912
638,0.7592,0.1767,0.7912
639,0.7587,0.1761,0.7913
640,0.7590,0.1762,0.7914
641,0.7590,0.1762,0.7914
642,0.7610,0.1779,0.7916
643,0.7612,0.1778,0.7917
644,0.7612,0.1778,0.7917
645,0.7612,0.1778,0.7917
646,0.7612,0.1778,0.7917
647,0.7612,0.1778,0.7917
648,0.7612,0.1778,0.7917
649,0.7615,0.1780,0.7918
650,0.7615,0.1780,0.7918
651,0.7615,0.1779,0.7918
652,0.7638,0.1795,0.7921
653,0.7629,0.1784,0.7922
654,0.7627,0.1782,0.7923
655,0.7627,0.1782,0.7923
656,0.7628,0.1782,0.7923
657,0.7637,0.1790,0.7923
658,0.7682,0.1829,0.7927
659,0.7682,0.1829,0.7927
660,0.7638,0.1778,0.7930
661,0.7638,0.1778,0.7930
662,0.7633,0.1773,0.7930
663,0.7632,0.1771,0.7931
664,0.7632,0.1771,0.7931
665,0.7631,0.1769,0.7931
666,0.7662,0.1794,0.7934
667,0.7662,0.1794,0.7934
668,0.7645,0.1774,0.7936
669,0.7645,0.1774,0.7936
670,0.7645,0.1774,0.7936
671,0.7645,0.1774,0.7936
672,0.7652,0.1779,0.7936
673,0.7660,0.1785,0.7937
674,0.7686,0.1804,0.7941
675,0.7684,0.1800,0.7942
676,0.7705,0.1820,0.7942
677,0.7685,0.1800,0.7943
678,0.7685,0.1800,0.7943
679,0.7702,0.1816,0.7943
680,0.7691,0.1801,0.7945
681,0.7693,0.1803,0.7945
682,0.7691,0.1799,0.7946
683,0.7710,0.1813,0.7948
684,0.7712,0.1815,0.7949
685,0.7695,0.1792,0.7951
686,0.7695,0.1792,0.7951
687,0.7695,0.1792,0.7951
688,0.7692,0.1789,0.7951
689,0.7692,0.1789,0.7951
690,0.7703,0.1800,0.7951
691,0.7693,0.1789,0.7952
692,0.7693,0.1789,0.7952
693,0.7653,0.1748,0.7953
694,0.7718,0.1807,0.7956
695,0.7630,0.1717,0.7956
696,0.7630,0.1717,0.7956
697,0.7630,0.1717,0.7956
698,0.7629,0.1714,0.7958
699,0.7629,0.1714,0.7958
700,0.7648,0.1730,0.7959
701,0.7690,0.1791,0.7949
702,0.7690,0.1791,0.7949
703,0.7690,0.1791,0.7949
704,0.7736,0.1833,0.7951
705,0.7736,0.1833,0.7951
706,0.7738,0.1835,0.7951
707,0.7738,0.1835,0.7951
708,0.7736,0.1832,0.7952
709,0.7736,0.1832,0.7952
710,0.7736,0.1832,0.7952
711,0.7728,0.1821,0.7954
712,0.7728,0.1821,0.7954
713,0.7733,0.1825,0.7954
714,0.7733,0.1825,0.7954
715,0.7766,0.1855,0.7956
716,0.7766,0.1855,0.7956
717,0.7764,0.1853,0.7956
718,0.7764,0.1853,0.7956
719,0.7764,0.1853,0.7956
720,0.7764,0.1852,0.7956
721,0.7772,0.1856,0.7958
722,0.7772,0.1856,0.7958
723,0.7772,0.1856,0.7958
724,0.7757,0.1838,0.7959
725,0.7791,0.1873,0.7959
726,0.7762,0.1842,0.7960
727,0.7738,0.1813,0.7963
728,0.7730,0.1804,0.7963
729,0.7726,0.1800,0.7963
730,0.7738,0.1812,0.7963
731,0.7738,0.1812,0.7963
732,0.7739,0.1813,0.7963
733,0.7728,0.1801,0.7963
734,0.7737,0.1809,0.7964
735,0.7735,0.1806,0.7964
736,0.7735,0.1806,0.7964
737,0.7735,0.1806,0.7964
738,0.7737,0.1807,0.7965
739,0.7737,0.1807,0.7965
740,0.7737,0.1807,0.7965
741,0.7733,0.1798,0.7968
742,0.7733,0.1798,0.7968
743,0.7733,0.1795,0.7969
744,0.7733,0.1795,0.7969
745,0.7742,0.1805,0.7969
746,0.7744,0.1801,0.7972
747,0.7744,0.1801,0.7972
748,0.7745,0.1799,0.7973
749,0.7745,0.1799,0.7973
750,0.7764,0.1816,0.7974
751,0.7757,0.1809,0.7974
752,0.7756,0.1801,0.7978
753,0.7756,0.1801,0.7978
754,0.7769,0.1813,0.7978
755,0.7659,0.1701,0.7979
756,0.7659,0.1701,0.7979
757,0.7727,0.1767,0.7980
758,0.7727,0.1767,0.7980
759,0.7727,0.1767,0.7980
760,0.7777,0.1814,0.7982
761,0.7777,0.1814,0.7982
762,0.7777,0.1814,0.7982
763,0.7777,0.1814,0.7982
764,0.7772,0.1808,0.7982
765,0.7772,0.1808,0.7982
766,0.7770,0.1804,0.7983
767,0.7788,0.1820,0.7984
768,0.7778,0.1807,0.7986
769,0.7780,0.1808,0.7986
770,0.7780,0.1808,0.7986
771,0.7774,0.1802,0.7986
772,0.7774,0.1802,0.7986
773,0.7787,0.1802,0.7992
774,0.7760,0.1774,0.7993
775,0.7760,0.1774,0.7993
776,0.7760,0.1774,0.7993
777,0.7761,0.1775,0.7993
778,0.7759,0.1773,0.7993
779,0.7759,0.1773,0.7993
780,0.7759,0.1773,0.7993
781,0.7759,0.1773,0.7993
782,0.7759,0.1773,0.7993
783,0.7749,0.1763,0.7993
784,0.7760,0.1773,0.7994
785,0.7765,0.1777,0.7994
786,0.7765,0.1777,0.7994
787,0.7765,0.1777,0.7994
788,0.7760,0.1772,0.7994
789,0.7713,0.1723,0.7995
790,0.7713,0.1723,0.7995
791,0.7713,0.1721,0.7996
792,0.7713,0.1721,0.7996
793,0.7713,0.1721,0.7996
794,0.7713,0.1721,0.7996
795,0.7716,0.1723,0.7996
796,0.7716,0.1723,0.7996
797,0.7775,0.1773,0.8001
798,0.7775,0.1773,0.8001
799,0.7770,0.1767,0.8002
800,0.7770,0.1767,0.8002
801,0.7680,0.1939,0.7871
802,0.7680,0.1939,0.7871
803,0.7685,0.1944,0.7871
804,0.7685,0.1943,0.7871
805,0.7681,0.1938,0.7871
806,0.7681,0.1938,0.7871
807,0.7685,0.1942,0.7871
808,0.7622,0.1867,0.7878
809,0.7624,0.1869,0.7878
810,0.7623,0.1862,0.7880
811,0.7717,0.1949,0.7884
812,0.7726,0.1954,0.7886
813,0.7731,0.1958,0.7886
814,0.7731,0.1958,0.7886
815,0.7739,0.1965,0.7887
816,0.7739,0.1965,0.7887
817,0.7739,0.1965,0.7887
818,0.7734,0.1959,0.7887
819,0.7734,0.1959,0.7887
820,0.7753,0.1970,0.7891
821,0.7753,0.1970,0.7891
822,0.7753,0.1970,0.7891
823,0.7752,0.1966,0.7893
824,0.7750,0.1963,0.7893
825,0.7750,0.1963,0.7893
826,0.7750,0.1963,0.7893
827,0.7750,0.1963,0.7893
828,0.7756,0.1969,0.7894
829,0.7756,0.1969,0.7894
830,0.7735,0.1948,0.7894
831,0.7755,0.1967,0.7894
832,0.7744,0.1952,0.7896
833,0.7744,0.1952,0.7896
834,0.7725,0.1931,0.7897
835,0.7682,0.1876,0.7903
836,0.7682,0.1876,0.7903
837,0.7681,0.1875,0.7903
838,0.7700,0.1893,0.7904
839,0.7719,0.1911,0.7904
840,0.7656,0.1846,0.7905
841,0.7642,0.1825,0.7909
842,0.7643,0.1825,0.7909
843,0.7647,0.1828,0.7909
844,0.7647,0.1828,0.7909
845,0.7647,0.1828,0.7909
846,0.7647,0.1828,0.7909
847,0.7647,0.1828,0.7909
848,0.7647,0.1828,0.7909
849,0.7647,0.1828,0.7909
850,0.7647,0.1828,0.7909
851,0.7678,0.1858,0.7910
852,0.7677,0.1858,0.7910
853,0.7677,0.1858,0.7910
854,0.7677,0.1857,0.7910
855,0.7665,0.1844,0.7911
856,0.7665,0.1844,0.7911
857,0.7665,0.1843,0.7911
858,0.7647,0.1824,0.7912
859,0.7661,0.1836,0.7912
860,0.7661,0.1836,0.7912
861,0.7673,0.1847,0.7913
862,0.7671,0.1844,0.7913
863,0.7671,0.1844,0.7913
864,0.7701,0.1867,0.7917
865,0.7701,0.1867,0.7917
866,0.7701,0.1867,0.7917
867,0.7702,0.1863,0.7920
868,0.7702,0.1863,0.7920
869,0.7703,0.1863,0.7920
870,0.7703,0.1863,0.7920
871,0.7703,0.1863,0.7920
872,0.7714,0.1874,0.7920
873,0.7660,0.1819,0.7920
874,0.7660,0.1819,0.7920
875,0.7687,0.1845,0.7921
876,0.7687,0.1845,0.7921
877,0.7686,0.1844,0.7921
878,0.7686,0.1844,0.7921
879,0.7686,0.1844,0.7921
880,0.7690,0.1846,0.7922
881,0.7667,0.1822,0.7923
882,0.7671,0.1825,0.7923
883,0.7667,0.1820,0.7923
884,0.7668,0.1820,0.7924
885,0.7724,0.1871,0.7927
886,0.7724,0.1871,0.7927
887,0.7720,0.1863,0.7928
888,0.7720,0.1863,0.7928
889,0.7722,0.1863,0.7930
890,0.7722,0.1863,0.7930
891,0.7725,0.1865,0.7930
892,0.7634,0.1759,0.7937
893,0.7635,0.1760,0.7938
894,0.7653,0.1776,0.7938
895,0.7653,0.1776,0.7938
896,0.7654,0.1777,0.7939
897,0.7686,0.1807,0.7939
898,0.7686,0.1807,0.7939
899,0.7682,0.1803,0.7939
900,0.7680,0.1801,0.7940
901,0.7515,0.2022,0.7746
902,0.7515,0.2022,0.7746
903,0.7511,0.2018,0.7747
904,0.7515,0.2022,0.7747
905,0.7499,0.2001,0.7749
906,0.7499,0.2001,0.7749
907,0.7499,0.2001,0.7749
908,0.7516,0.2018,0.7749
909,0.7516,0.2016,0.7750
910,0.7555,0.2053,0.7751
911,0.7493,0.1988,0.7752
912,0.7493,0.1988,0.7752
913,0.7495,0.1977,0.7759
914,0.7495,0.1977,0.7759
915,0.7496,0.1978,0.7759
916,0.7500,0.1980,0.7760
917,0.7500,0.1980,0.7760
918,0.7500,0.1980,0.7760
919,0.7482,0.1962,0.7760
920,0.7482,0.1962,0.7760
921,0.7482,0.1962,0.7760
922,0.7482,0.1962,0.7760
923,0.7482,0.1962,0.7760
924,0.7482,0.1962,0.7760
925,0.7535,0.2012,0.7761
926,0.7535,0.2012,0.7761
927,0.7550,0.2026,0.7762
928,0.7550,0.2026,0.7762
929,0.7427,0.1892,0.7767
930,0.7427,0.1892,0.7767
931,0.7447,0.1912,0.7767
932,0.7389,0.1850,0.7770
933,0.7431,0.1887,0.7772
934,0.7431,0.1887,0.7772
935,0.7424,0.1879,0.7772
936,0.7424,0.1879,0.7772
937,0.7428,0.1883,0.7773
938,0.7424,0.1878,0.7773
939,0.7419,0.1873,0.7773
940,0.7428,0.1877,0.7776
941,0.7420,0.1868,0.7776
942,0.7420,0.1868,0.7776
943,0.7420,0.1868,0.7776
944,0.7438,0.1883,0.7777
945,0.7438,0.1883,0.7777
946,0.7438,0.1883,0.7777
947,0.7409,0.1844,0.7782
948,0.7403,0.1836,0.7784
949,0.7412,0.1844,0.7784
950,0.7435,0.1867,0.7784
951,0.7416,0.1846,0.7785
952,0.7416,0.1846,0.7785
953,0.7412,0.1838,0.7787
954,0.7417,0.1843,0.7787
955,0.7417,0.1843,0.7787
956,0.7417,0.1843,0.7787
957,0.7394,0.1818,0.7788
958,0.7394,0.1803,0.7796
959,0.7382,0.1789,0.7797
960,0.7395,0.1800,0.7797
961,0.7392,0.1798,0.7797
962,0.7392,0.1798,0.7797
963,0.7394,0.1799,0.7798
964,0.7408,0.1812,0.7798
965,0.7396,0.1798,0.7799
966,0.7405,0.1808,0.7799
967,0.7324,0.1715,0.7804
968,0.7334,0.1720,0.7807
969,0.7334,0.1720,0.7807
970,0.7337,0.1719,0.7809
971,0.7346,0.1727,0.7809
972,0.7374,0.1753,0.7810
973,0.7374,0.1753,0.7810
974,0.7372,0.1751,0.7811
975,0.7372,0.1751,0.7811
976,0.7372,0.1736,0.7818
977,0.7372,0.1736,0.7818
978,0.7396,0.1760,0.7818
979,0.7396,0.1760,0.7818
980,0.7391,0.1754,0.7819
981,0.7391,0.1754,0.7819
982,0.7391,0.1754,0.7819
983,0.7390,0.1752,0.7819
984,0.7389,0.1748,0.7820
985,0.7389,0.1749,0.7820
986,0.7395,0.1753,0.7821
987,0.7400,0.1758,0.7821
988,0.7400,0.1758,0.7821
989,0.7464,0.1812,0.7826
990,0.7464,0.1813,0.7826
991,0.7464,0.1812,0.7826
992,0.7398,0.1740,0.7829
993,0.7398,0.1740,0.7829
994,0.7424,0.1761,0.7831
995,0.7431,0.1768,0.7832
996,0.7425,0.1761,0.7832
997,0.7425,0.1761,0.7832
998,0.7430,0.1765,0.7833
999,0.7432,0.1766,0.7833


==> data/falconsai_eth_E2.csv <==
gen,A,B,acc
1,0.2121,0.0531,0.5795
2,0.2275,0.0607,0.5834
3,0.2533,0.0705,0.5914
4,0.2728,0.0787,0.5970
5,0.2981,0.0951,0.6015
6,0.3040,0.0961,0.6039
7,0.3192,0.0980,0.6106
8,0.3225,0.0989,0.6118
9,0.3474,0.1152,0.6161
10,0.3693,0.1282,0.6206
11,0.3533,0.1693,0.5920
12,0.3533,0.1693,0.5920
13,0.3553,0.1689,0.5932
14,0.3924,0.1884,0.6020
15,0.3860,0.1803,0.6028
16,0.3950,0.1838,0.6056
17,0.5011,0.2603,0.6204
18,0.5041,0.2621,0.6210
19,0.4933,0.2448,0.6242
20,0.5385,0.2741,0.6322
21,0.5148,0.2658,0.6245
22,0.5232,0.2664,0.6284
23,0.5571,0.2870,0.6351
24,0.5559,0.2852,0.6354
25,0.5610,0.2898,0.6356
26,0.5572,0.2745,0.6413
27,0.5339,0.2481,0.6429
28,0.5494,0.2599,0.6447
29,0.5343,0.2435,0.6454
30,0.5479,0.2556,0.6461
31,0.5262,0.2436,0.6413
32,0.5291,0.2444,0.6424
33,0.5194,0.2306,0.6444
34,0.5378,0.2455,0.6461
35,0.5819,0.2857,0.6481
36,0.5605,0.2613,0.6496
37,0.5605,0.2613,0.6496
38,0.5804,0.2775,0.6515
39,0.6224,0.3155,0.6535
40,0.5936,0.2859,0.6538
41,0.6026,0.2949,0.6538
42,0.6051,0.2956,0.6548
43,0.6156,0.3024,0.6566
44,0.6166,0.3032,0.6567
45,0.5780,0.2598,0.6591
46,0.5434,0.2194,0.6620
47,0.5462,0.2215,0.6624
48,0.5901,0.2622,0.6639
49,0.5735,0.2416,0.6660
50,0.5993,0.2667,0.6663
51,0.6064,0.2830,0.6617
52,0.5570,0.2315,0.6627
53,0.5937,0.2651,0.6643
54,0.5954,0.2661,0.6646
55,0.5966,0.2670,0.6648
56,0.5985,0.2680,0.6653
57,0.5871,0.2526,0.6672
58,0.5557,0.2173,0.6692
59,0.5565,0.2176,0.6694
60,0.5682,0.2281,0.6700
61,0.5579,0.2425,0.6577
62,0.5402,0.2203,0.6599
63,0.5548,0.2328,0.6610
64,0.5659,0.2388,0.6636
65,0.5663,0.2388,0.6638
66,0.5843,0.2493,0.6675
67,0.5829,0.2450,0.6689
68,0.6121,0.2723,0.6699
69,0.6208,0.2774,0.6717
70,0.6218,0.2779,0.6719
71,0.6284,0.2818,0.6733
72,0.6355,0.2741,0.6807
73,0.6342,0.2725,0.6808
74,0.6326,0.2707,0.6809
75,0.6350,0.2671,0.6839
76,0.6310,0.2616,0.6847
77,0.6310,0.2616,0.6847
78,0.6334,0.2623,0.6856
79,0.6407,0.2626,0.6890
80,0.6114,0.2301,0.6906
81,0.6024,0.2601,0.6711
82,0.5966,0.2531,0.6717
83,0.5966,0.2531,0.6717
84,0.6026,0.2563,0.6731
85,0.6026,0.2563,0.6731
86,0.6032,0.2548,0.6742
87,0.6031,0.2545,0.6743
88,0.6137,0.2638,0.6749
89,0.6124,0.2622,0.6751
90,0.6124,0.2622,0.6751
91,0.6155,0.2624,0.6766
92,0.6212,0.2673,0.6769
93,0.6212,0.2673,0.6769
94,0.6203,0.2662,0.6770
95,0.6200,0.2657,0.6771
96,0.6102,0.2532,0.6785
97,0.5991,0.2400,0.6795
98,0.6280,0.2652,0.6814
99,0.5966,0.2319,0.6823
100,0.6358,0.2679,0.6839
101,0.5989,0.2519,0.6735
102,0.5989,0.2519,0.6735
103,0.5936,0.2437,0.6749
104,0.6005,0.2498,0.6753
105,0.6096,0.2519,0.6789
106,0.6171,0.2561,0.6805
107,0.6171,0.2561,0.6805
108,0.6037,0.2382,0.6828
109,0.6045,0.2373,0.6836
110,0.6045,0.2373,0.6836
111,0.6159,0.2476,0.6841
112,0.6296,0.2595,0.6850
113,0.6330,0.2621,0.6855
114,0.6281,0.2564,0.6859
115,0.6408,0.2665,0.6871
116,0.6408,0.2665,0.6871
117,0.6437,0.2690,0.6874
118,0.6298,0.2550,0.6874
119,0.6439,0.2690,0.6875
120,0.6420,0.2643,0.6889
121,0.6427,0.2645,0.6891
122,0.6609,0.2800,0.6905
123,0.6514,0.2698,0.6908
124,0.6534,0.2713,0.6910
125,0.6595,0.2761,0.6917
126,0.6511,0.2654,0.6929
127,0.6516,0.2657,0.6929
128,0.6498,0.2605,0.6947
129,0.6555,0.2654,0.6950
130,0.6417,0.2507,0.6955
131,0.6418,0.2502,0.6958
132,0.6494,0.2575,0.6960
133,0.6494,0.2575,0.6960
134,0.6447,0.2529,0.6959
135,0.6597,0.2666,0.6965
136,0.6416,0.2464,0.6976
137,0.6363,0.2408,0.6977
138,0.6311,0.2355,0.6978
139,0.6384,0.2426,0.6979
140,0.6622,0.2633,0.6994
141,0.6624,0.2635,0.6995
142,0.6312,0.2286,0.7013
143,0.6337,0.2306,0.7015
144,0.6383,0.2324,0.7029
145,0.6471,0.2409,0.7031
146,0.6566,0.2454,0.7056
147,0.6566,0.2454,0.7056
148,0.6495,0.2355,0.7070
149,0.6425,0.2246,0.7090
150,0.6457,0.2271,0.7093
151,0.6340,0.2378,0.6981
152,0.6431,0.2433,0.6999
153,0.6462,0.2441,0.7010
154,0.6433,0.2381,0.7026
155,0.6292,0.2236,0.7028
156,0.6347,0.2283,0.7032
157,0.6354,0.2288,0.7033
158,0.6389,0.2307,0.7041
159,0.6389,0.2307,0.7041
160,0.6312,0.2217,0.7048
161,0.6315,0.2208,0.7053
162,0.6458,0.2337,0.7060
163,0.6522,0.2391,0.7065
164,0.6527,0.2396,0.7065
165,0.6497,0.2335,0.7081
166,0.6497,0.2335,0.7081
167,0.6222,0.2048,0.7087
168,0.6280,0.2093,0.7094
169,0.6394,0.2182,0.7106
170,0.6422,0.2197,0.7112
171,0.6425,0.2191,0.7117
172,0.6505,0.2264,0.7121
173,0.6512,0.2270,0.7121
174,0.6585,0.2305,0.7140
175,0.6577,0.2281,0.7148
176,0.6577,0.2281,0.7148
177,0.6556,0.2257,0.7150
178,0.6630,0.2318,0.7156
179,0.6648,0.2324,0.7162
180,0.6697,0.2361,0.7168
181,0.6697,0.2361,0.7168
182,0.6666,0.2319,0.7173
183,0.6683,0.2335,0.7174
184,0.6677,0.2324,0.7176
185,0.6663,0.2308,0.7177
186,0.6650,0.2293,0.7178
187,0.6686,0.2322,0.7182
188,0.6686,0.2322,0.7182
189,0.6728,0.2353,0.7188
190,0.6707,0.2323,0.7192
191,0.6830,0.2442,0.7194
192,0.6830,0.2436,0.7197
193,0.6673,0.2254,0.7210
194,0.6673,0.2254,0.7210
195,0.6665,0.2239,0.7213
196,0.6632,0.2182,0.7225
197,0.6632,0.2182,0.7225
198,0.6653,0.2199,0.7227
199,0.6675,0.2209,0.7233
200,0.6675,0.2209,0.7233
201,0.6495,0.2355,0.7070
202,0.6495,0.2355,0.7070
203,0.6496,0.2355,0.7070
204,0.6484,0.2343,0.7070
205,0.6539,0.2391,0.7074
206,0.6534,0.2383,0.7075
207,0.6586,0.2425,0.7080
208,0.6596,0.2428,0.7084
209,0.6596,0.2428,0.7084
210,0.6590,0.2419,0.7085
211,0.6581,0.2388,0.7097
212,0.6749,0.2556,0.7096
213,0.6623,0.2415,0.7104
214,0.6617,0.2405,0.7106
215,0.6605,0.2360,0.7123
216,0.6740,0.2483,0.7129
217,0.6740,0.2483,0.7129
218,0.6729,0.2456,0.7137
219,0.6718,0.2439,0.7140
220,0.6914,0.2611,0.7151
221,0.6948,0.2626,0.7161
222,0.6974,0.2632,0.7171
223,0.6991,0.2644,0.7173
224,0.7023,0.2657,0.7183
225,0.6929,0.2546,0.7191
226,0.6838,0.2453,0.7193
227,0.6779,0.2378,0.7201
228,0.6860,0.2427,0.7216
229,0.6860,0.2427,0.7216
230,0.6808,0.2366,0.7221
231,0.6868,0.2402,0.7233
232,0.6888,0.2421,0.7233
233,0.6857,0.2389,0.7234
234,0.6928,0.2425,0.7252
235,0.6939,0.2429,0.7255
236,0.6952,0.2420,0.7266
237,0.7063,0.2522,0.7270
238,0.7072,0.2526,0.7273
239,0.7111,0.2552,0.7279
240,0.7192,0.2626,0.7283
241,0.7171,0.2585,0.7293
242,0.7243,0.2653,0.7295
243,0.6975,0.2352,0.7312
244,0.6972,0.2347,0.7312
245,0.6914,0.2286,0.7314
246,0.6965,0.2336,0.7314
247,0.6855,0.2213,0.7321
248,0.6882,0.2227,0.7327
249,0.6841,0.2180,0.7331
250,0.6840,0.2179,0.7331
251,0.6822,0.2158,0.7332
252,0.6869,0.2203,0.7333
253,0.6869,0.2203,0.7333
254,0.6873,0.2205,0.7334
255,0.6956,0.2236,0.7360
256,0.6993,0.2271,0.7361
257,0.6927,0.2203,0.7362
258,0.6927,0.2203,0.7362
259,0.6913,0.2186,0.7364
260,0.6938,0.2204,0.7367
261,0.6938,0.2204,0.7367
262,0.6961,0.2216,0.7373
263,0.6961,0.2216,0.7373
264,0.6961,0.2216,0.7373
265,0.6961,0.2216,0.7373
266,0.6960,0.2214,0.7373
267,0.7005,0.2242,0.7382
268,0.6986,0.2200,0.7393
269,0.6986,0.2200,0.7393
270,0.6960,0.2168,0.7396
271,0.6960,0.2167,0.7396
272,0.6967,0.2173,0.7397
273,0.6859,0.2060,0.7400
274,0.6859,0.2060,0.7400
275,0.6866,0.2063,0.7402
276,0.6874,0.2067,0.7403
277,0.6888,0.2074,0.7407
278,0.6883,0.2067,0.7408
279,0.6936,0.2104,0.7416
280,0.6929,0.2097,0.7416
281,0.6937,0.2103,0.7417
282,0.7010,0.2159,0.7425
283,0.7010,0.2159,0.7425
284,0.6998,0.2128,0.7435
285,0.6999,0.2128,0.7435
286,0.6974,0.2101,0.7437
287,0.7020,0.2143,0.7438
288,0.6959,0.2083,0.7438
289,0.6978,0.2097,0.7441
290,0.7123,0.2235,0.7444
291,0.7123,0.2235,0.7444
292,0.7065,0.2173,0.7446
293,0.7064,0.2172,0.7446
294,0.7081,0.2182,0.7450
295,0.7081,0.2182,0.7450
296,0.6986,0.2077,0.7454
297,0.6986,0.2077,0.7454
298,0.6993,0.2082,0.7455
299,0.6975,0.2049,0.7463
300,0.6975,0.2049,0.7463
301,0.6821,0.2073,0.7374
302,0.6770,0.1989,0.7390
303,0.6772,0.1991,0.7390
304,0.6797,0.2009,0.7394
305,0.6797,0.2009,0.7394
306,0.6788,0.1998,0.7395
307,0.6788,0.1998,0.7395
308,0.6826,0.2027,0.7400
309,0.6870,0.2066,0.7402
310,0.6835,0.2024,0.7406
311,0.6840,0.2027,0.7406
312,0.6819,0.1989,0.7415
313,0.6819,0.1989,0.7415
314,0.6904,0.2066,0.7419
315,0.6904,0.2066,0.7419
316,0.6871,0.2032,0.7419
317,0.6731,0.1874,0.7428
318,0.6734,0.1876,0.7429
319,0.6779,0.1904,0.7437
320,0.6815,0.1933,0.7441
321,0.6776,0.1889,0.7444
322,0.6720,0.1828,0.7446
323,0.6820,0.1918,0.7451
324,0.6792,0.1888,0.7452
325,0.6792,0.1888,0.7452
326,0.6819,0.1914,0.7452
327,0.6819,0.1914,0.7452
328,0.6812,0.1904,0.7454
329,0.6816,0.1907,0.7454
330,0.6924,0.2006,0.7459
331,0.6965,0.2043,0.7461
332,0.6965,0.2043,0.7461
333,0.6969,0.2044,0.7463
334,0.6928,0.1997,0.7466
335,0.6936,0.2003,0.7466
336,0.6883,0.1946,0.7469
337,0.6862,0.1916,0.7473
338,0.6868,0.1921,0.7473
339,0.6868,0.1921,0.7473
340,0.6877,0.1925,0.7476
341,0.6876,0.1923,0.7477
342,0.6863,0.1903,0.7480
343,0.6863,0.1903,0.7480
344,0.6864,0.1898,0.7483
345,0.6864,0.1898,0.7483
346,0.6837,0.1868,0.7485
347,0.6855,0.1884,0.7485
348,0.6852,0.1879,0.7486
349,0.6898,0.1919,0.7490
350,0.6981,0.1989,0.7496
351,0.6980,0.1989,0.7496
352,0.6976,0.1981,0.7497
353,0.7011,0.2014,0.7498
354,0.7011,0.2014,0.7498
355,0.6953,0.1957,0.7498
356,0.7008,0.2011,0.7499
357,0.7008,0.2011,0.7499
358,0.6974,0.1973,0.7500
359,0.6973,0.1973,0.7500
360,0.6954,0.1949,0.7502
361,0.6840,0.1821,0.7510
362,0.6840,0.1821,0.7510
363,0.6841,0.1817,0.7512
364,0.6841,0.1817,0.7512
365,0.6808,0.1763,0.7523
366,0.6808,0.1763,0.7523
367,0.6793,0.1741,0.7526
368,0.6815,0.1762,0.7526
369,0.6916,0.1848,0.7534
370,0.6912,0.1843,0.7535
371,0.6888,0.1804,0.7542
372,0.6886,0.1799,0.7543
373,0.6975,0.1885,0.7545
374,0.6975,0.1885,0.7545
375,0.6996,0.1901,0.7547
376,0.6990,0.1894,0.7548
377,0.6911,0.1808,0.7552
378,0.6911,0.1808,0.7552
379,0.6926,0.1805,0.7560
380,0.6968,0.1846,0.7561
381,0.6971,0.1844,0.7563
382,0.6971,0.1844,0.7563
383,0.6999,0.1859,0.7570
384,0.6998,0.1859,0.7570
385,0.7012,0.1868,0.7572
386,0.7010,0.1863,0.7574
387,0.6996,0.1848,0.7574
388,0.6993,0.1843,0.7575
389,0.6990,0.1839,0.7575
390,0.6981,0.1830,0.7575
391,0.6981,0.1830,0.7575
392,0.7002,0.1850,0.7576
393,0.7000,0.1846,0.7577
394,0.7025,0.1870,0.7577
395,0.7025,0.1870,0.7577
396,0.6995,0.1837,0.7579
397,0.7008,0.1846,0.7581
398,0.7003,0.1838,0.7582
399,0.7003,0.1838,0.7582
400,0.7004,0.1839,0.7582
401,0.6976,0.1914,0.7531
402,0.6977,0.1915,0.7531
403,0.6979,0.1913,0.7533
404,0.6979,0.1912,0.7533
405,0.6979,0.1912,0.7533
406,0.7044,0.1968,0.7538
407,0.7046,0.1963,0.7542
408,0.7046,0.1963,0.7542
409,0.7044,0.1960,0.7542
410,0.7035,0.1950,0.7543
411,0.7035,0.1950,0.7543
412,0.7035,0.1950,0.7543
413,0.7061,0.1971,0.7545
414,0.7061,0.1971,0.7545
415,0.7060,0.1970,0.7545
416,0.7060,0.1970,0.7545
417,0.7083,0.1987,0.7548
418,0.7083,0.1987,0.7548
419,0.7051,0.1953,0.7549
420,0.7168,0.2059,0.7554
421,0.7162,0.2027,0.7568
422,0.7162,0.2026,0.7568
423,0.7175,0.2037,0.7569
424,0.7175,0.2037,0.7569
425,0.7170,0.2032,0.7569
426,0.7170,0.2032,0.7569
427,0.7149,0.2010,0.7570
428,0.7171,0.2024,0.7573
429,0.7174,0.2026,0.7574
430,0.7173,0.2025,0.7574
431,0.7173,0.2025,0.7574
432,0.7226,0.2076,0.7575
433,0.7189,0.2038,0.7575
434,0.7187,0.2033,0.7577
435,0.7161,0.2005,0.7578
436,0.7169,0.2012,0.7579
437,0.7114,0.1954,0.7580
438,0.7108,0.1932,0.7588
439,0.7113,0.1935,0.7589
440,0.7149,0.1969,0.7590
441,0.7149,0.1966,0.7591
442,0.7149,0.1966,0.7591
443,0.7053,0.1864,0.7595
444,0.7053,0.1864,0.7595
445,0.7053,0.1864,0.7595
446,0.7104,0.1911,0.7596
447,0.7105,0.1911,0.7597
448,0.7105,0.1911,0.7597
449,0.7106,0.1910,0.7598
450,0.7108,0.1909,0.7599
451,0.7108,0.1909,0.7599
452,0.7171,0.1961,0.7605
453,0.7167,0.1956,0.7606
454,0.7210,0.1998,0.7606
455,0.7210,0.1998,0.7606
456,0.7256,0.2043,0.7606
457,0.7272,0.2059,0.7606
458,0.7201,0.1983,0.7609
459,0.7201,0.1983,0.7609
460,0.7202,0.1983,0.7609
461,0.7230,0.2010,0.7610
462,0.7115,0.1883,0.7616
463,0.7136,0.1904,0.7616
464,0.7115,0.1881,0.7617
465,0.7132,0.1898,0.7617
466,0.7067,0.1830,0.7618
467,0.7056,0.1818,0.7619
468,0.7075,0.1836,0.7620
469,0.7075,0.1836,0.7620
470,0.7098,0.1848,0.7625
471,0.7098,0.1848,0.7625
472,0.7108,0.1853,0.7627
473,0.7121,0.1865,0.7628
474,0.7121,0.1865,0.7628
475,0.7174,0.1915,0.7630
476,0.7174,0.1915,0.7630
477,0.7175,0.1915,0.7630
478,0.7178,0.1915,0.7631
479,0.7178,0.1915,0.7631
480,0.7179,0.1911,0.7634
481,0.7179,0.1911,0.7634
482,0.7179,0.1908,0.7635
483,0.7183,0.1911,0.7636
484,0.7223,0.1945,0.7639
485,0.7223,0.1945,0.7639
486,0.7214,0.1935,0.7640
487,0.7214,0.1934,0.7640
488,0.7250,0.1968,0.7641
489,0.7250,0.1968,0.7641
490,0.7230,0.1947,0.7641
491,0.7230,0.1947,0.7641
492,0.7222,0.1939,0.7642
493,0.7221,0.1936,0.7643
494,0.7245,0.1957,0.7644
495,0.7223,0.1931,0.7646
496,0.7192,0.1894,0.7649
497,0.7237,0.1919,0.7659
498,0.7232,0.1914,0.7659
499,0.7331,0.1998,0.7667
500,0.7326,0.1992,0.7667
501,0.7197,0.2067,0.7565
502,0.7115,0.1979,0.7568
503,0.7134,0.1990,0.7572
504,0.7114,0.1965,0.7574
505,0.7052,0.1902,0.7575
506,0.7060,0.1910,0.7575
507,0.7072,0.1920,0.7576
508,0.7067,0.1913,0.7577
509,0.6768,0.1528,0.7620
510,0.6768,0.1528,0.7620
511,0.6779,0.1532,0.7624
512,0.6791,0.1540,0.7625
513,0.6823,0.1567,0.7628
514,0.6896,0.1620,0.7638
515,0.7110,0.1822,0.7644
516,0.7110,0.1822,0.7644
517,0.7157,0.1866,0.7646
518,0.7114,0.1819,0.7648
519,0.7182,0.1887,0.7648
520,0.7078,0.1779,0.7650
521,0.7121,0.1819,0.7651
522,0.7171,0.1864,0.7653
523,0.7164,0.1855,0.7655
524,0.7164,0.1855,0.7655
525,0.7170,0.1860,0.7655
526,0.7130,0.1815,0.7657
527,0.7166,0.1843,0.7662
528,0.7166,0.1843,0.7662
529,0.7175,0.1849,0.7663
530,0.7155,0.1826,0.7664
531,0.7146,0.1817,0.7665
532,0.7097,0.1765,0.7666
533,0.7082,0.1748,0.7667
534,0.7082,0.1748,0.7667
535,0.7081,0.1747,0.7667
536,0.7122,0.1783,0.7670
537,0.7122,0.1783,0.7670
538,0.7147,0.1802,0.7672
539,0.7147,0.1802,0.7672
540,0.7151,0.1805,0.7673
541,0.7152,0.1806,0.7673
542,0.7152,0.1806,0.7673
543,0.7180,0.1822,0.7679
544,0.7171,0.1813,0.7679
545,0.7169,0.1811,0.7679
546,0.7173,0.1813,0.7680
547,0.7173,0.1813,0.7680
548,0.7169,0.1809,0.7680
549,0.7169,0.1809,0.7680
550,0.7058,0.1695,0.7682
551,0.7181,0.1819,0.7681
552,0.7067,0.1702,0.7682
553,0.7193,0.1825,0.7684
554,0.7193,0.1825,0.7684
555,0.7147,0.1777,0.7685
556,0.7176,0.1802,0.7687
557,0.7176,0.1802,0.7687
558,0.7187,0.1808,0.7689
559,0.7187,0.1808,0.7689
560,0.7158,0.1774,0.7692
561,0.7158,0.1774,0.7692
562,0.7149,0.1763,0.7693
563,0.7149,0.1763,0.7693
564,0.7162,0.1770,0.7696
565,0.7161,0.1768,0.7697
566,0.7162,0.1768,0.7697
567,0.7176,0.1778,0.7699
568,0.7194,0.1787,0.7703
569,0.7194,0.1787,0.7703
570,0.7178,0.1770,0.7704
571,0.7178,0.1770,0.7704
572,0.7171,0.1759,0.7706
573,0.7206,0.1786,0.7710
574,0.7206,0.1786,0.7710
575,0.7210,0.1788,0.7711
576,0.7219,0.1791,0.7714
577,0.7219,0.1791,0.7714
578,0.7225,0.1790,0.7717
579,0.7218,0.1780,0.7719
580,0.7221,0.1778,0.7722
581,0.7171,0.1727,0.7722
582,0.7221,0.1776,0.7722
583,0.7221,0.1776,0.7722
584,0.7221,0.1776,0.7722
585,0.7216,0.1767,0.7725
586,0.7216,0.1767,0.7725
587,0.7210,0.1759,0.7725
588,0.7208,0.1757,0.7726
589,0.7206,0.1755,0.7726
590,0.7205,0.1751,0.7727
591,0.7202,0.1748,0.7727
592,0.7290,0.1823,0.7734
593,0.7290,0.1823,0.7734
594,0.7296,0.1827,0.7734
595,0.7265,0.1792,0.7736
596,0.7263,0.1790,0.7736
597,0.7268,0.1795,0.7737
598,0.7259,0.1783,0.7738
599,0.7259,0.1783,0.7738
600,0.7259,0.1783,0.7738
601,0.7144,0.1978,0.7583
602,0.7111,0.1942,0.7585
603,0.7119,0.1948,0.7585
604,0.7120,0.1949,0.7585
605,0.7116,0.1945,0.7586
606,0.7116,0.1945,0.7586
607,0.7135,0.1960,0.7588
608,0.7135,0.1960,0.7588
609,0.7130,0.1950,0.7590
610,0.7130,0.1950,0.7590
611,0.7146,0.1963,0.7592
612,0.7146,0.1963,0.7592
613,0.7146,0.1963,0.7592
614,0.7127,0.1940,0.7594
615,0.7139,0.1951,0.7594
616,0.7139,0.1951,0.7594
617,0.7139,0.1951,0.7594
618,0.7123,0.1912,0.7605
619,0.7123,0.1912,0.7605
620,0.7126,0.1914,0.7606
621,0.7144,0.1927,0.7608
622,0.7149,0.1930,0.7609
623,0.7057,0.1831,0.7613
624,0.7080,0.1848,0.7616
625,0.7050,0.1811,0.7619
626,0.7078,0.1838,0.7620
627,0.7089,0.1849,0.7620
628,0.7089,0.1849,0.7620
629,0.7113,0.1864,0.7624
630,0.7119,0.1869,0.7625
631,0.7119,0.1869,0.7625
632,0.7126,0.1876,0.7625
633,0.7126,0.1875,0.7625
634,0.7116,0.1859,0.7629
635,0.7116,0.1859,0.7629
636,0.7175,0.1916,0.7629
637,0.7179,0.1919,0.7630
638,0.7179,0.1919,0.7630
639,0.7181,0.1916,0.7632
640,0.7178,0.1912,0.7633
641,0.7153,0.1887,0.7633
642,0.7154,0.1887,0.7633
643,0.7147,0.1879,0.7634
644,0.7147,0.1879,0.7634
645,0.7152,0.1883,0.7635
646,0.7153,0.1881,0.7636
647,0.7111,0.1836,0.7638
648,0.7110,0.1834,0.7638
649,0.7110,0.1834,0.7638
650,0.7112,0.1835,0.7639
651,0.7140,0.1851,0.7645
652,0.7128,0.1837,0.7646
653,0.7128,0.1837,0.7646
654,0.7131,0.1838,0.7646
655,0.7131,0.1838,0.7646
656,0.7135,0.1841,0.7647
657,0.7133,0.1839,0.7647
658,0.7094,0.1796,0.7649
659,0.7094,0.1796,0.7649
660,0.7086,0.1788,0.7649
661,0.7096,0.1796,0.7650
662,0.7096,0.1796,0.7650
663,0.7062,0.1761,0.7651
664,0.7092,0.1787,0.7652
665,0.7090,0.1782,0.7654
666,0.7084,0.1776,0.7654
667,0.7086,0.1775,0.7656
668,0.7115,0.1796,0.7659
669,0.7114,0.1793,0.7661
670,0.7048,0.1721,0.7663
671,0.7069,0.1742,0.7664
672,0.7055,0.1723,0.7666
673,0.7055,0.1723,0.7666
674,0.7059,0.1726,0.7667
675,0.7060,0.1727,0.7667
676,0.7058,0.1724,0.7667
677,0.7060,0.1726,0.7667
678,0.7073,0.1734,0.7669
679,0.7090,0.1751,0.7670
680,0.7105,0.1765,0.7670
681,0.7127,0.1785,0.7671
682,0.7127,0.1785,0.7671
683,0.7131,0.1788,0.7671
684,0.7140,0.1794,0.7673
685,0.7139,0.1793,0.7673
686,0.7139,0.1793,0.7673
687,0.7147,0.1794,0.7677
688,0.7147,0.1794,0.7677
689,0.7147,0.1793,0.7677
690,0.7149,0.1794,0.7677
691,0.7151,0.1795,0.7678
692,0.7192,0.1834,0.7679
693,0.7192,0.1834,0.7679
694,0.7187,0.1829,0.7679
695,0.7171,0.1811,0.7680
696,0.7333,0.1967,0.7683
697,0.7317,0.1946,0.7686
698,0.7317,0.1945,0.7686
699,0.7315,0.1943,0.7686
700,0.7313,0.1941,0.7686
701,0.7240,0.2036,0.7602
702,0.7240,0.2036,0.7602
703,0.7226,0.2019,0.7603
704,0.7216,0.2008,0.7604
705,0.7235,0.2023,0.7606
706,0.7171,0.1951,0.7610
707,0.7171,0.1951,0.7610
708,0.7150,0.1929,0.7611
709,0.7151,0.1929,0.7611
710,0.7190,0.1967,0.7612
711,0.7182,0.1957,0.7612
712,0.7197,0.1970,0.7613
713,0.7197,0.1970,0.7613
714,0.7197,0.1970,0.7613
715,0.7209,0.1982,0.7614
716,0.7196,0.1966,0.7615
717,0.7197,0.1966,0.7615
718,0.7197,0.1966,0.7615
719,0.7247,0.2013,0.7617
720,0.7238,0.2004,0.7617
721,0.7238,0.2004,0.7617
722,0.7238,0.2003,0.7618
723,0.7203,0.1965,0.7619
724,0.7203,0.1965,0.7619
725,0.7208,0.1970,0.7619
726,0.7207,0.1969,0.7619
727,0.7208,0.1969,0.7620
728,0.7230,0.1987,0.7621
729,0.7230,0.1987,0.7621
730,0.7230,0.1985,0.7623
731,0.7230,0.1985,0.7623
732,0.7246,0.1993,0.7626
733,0.7232,0.1977,0.7627
734,0.7233,0.1976,0.7629
735,0.7237,0.1978,0.7629
736,0.7233,0.1972,0.7630
737,0.7245,0.1984,0.7631
738,0.7245,0.1984,0.7631
739,0.7227,0.1965,0.7631
740,0.7198,0.1933,0.7633
741,0.7206,0.1940,0.7633
742,0.7199,0.1933,0.7633
743,0.7227,0.1959,0.7634
744,0.7227,0.1959,0.7634
745,0.7253,0.1982,0.7636
746,0.7253,0.1982,0.7636
747,0.7251,0.1979,0.7636
748,0.7231,0.1957,0.7637
749,0.7223,0.1948,0.7637
750,0.7224,0.1948,0.7638
751,0.7223,0.1946,0.7638
752,0.7229,0.1952,0.7639
753,0.7209,0.1931,0.7639
754,0.7229,0.1949,0.7640
755,0.7204,0.1922,0.7641
756,0.7204,0.1922,0.7641
757,0.7222,0.1936,0.7643
758,0.7222,0.1936,0.7643
759,0.7193,0.1906,0.7643
760,0.7201,0.1913,0.7644
761,0.7238,0.1947,0.7646
762,0.7238,0.1943,0.7647
763,0.7238,0.1943,0.7647
764,0.7241,0.1945,0.7648
765,0.7241,0.1945,0.7648
766,0.7219,0.1921,0.7649
767,0.7219,0.1921,0.7649
768,0.7277,0.1973,0.7652
769,0.7277,0.1973,0.7652
770,0.7269,0.1965,0.7652
771,0.7266,0.1961,0.7653
772,0.7266,0.1961,0.7653
773,0.7248,0.1941,0.7653
774,0.7247,0.1940,0.7654
775,0.7247,0.1940,0.7654
776,0.7215,0.1904,0.7655
777,0.7215,0.1904,0.7655
778,0.7224,0.1912,0.7656
779,0.7214,0.1900,0.7657
780,0.7253,0.1937,0.7658
781,0.7225,0.1888,0.7668
782,0.7225,0.1888,0.7668
783,0.7225,0.1888,0.7668
784,0.7238,0.1899,0.7670
785,0.7238,0.1899,0.7670
786,0.7254,0.1914,0.7670
787,0.7256,0.1913,0.7671
788,0.7251,0.1906,0.7673
789,0.7242,0.1896,0.7673
790,0.7248,0.1901,0.7673
791,0.7245,0.1897,0.7674
792,0.7250,0.1900,0.7675
793,0.7088,0.1737,0.7676
794,0.7194,0.1835,0.7679
795,0.7253,0.1882,0.7686
796,0.7260,0.1885,0.7687
797,0.7258,0.1883,0.7687
798,0.7155,0.1769,0.7693
799,0.7155,0.1769,0.7693
800,0.7214,0.1824,0.7695
801,0.7058,0.1850,0.7604
802,0.7109,0.1895,0.7607
803,0.7138,0.1919,0.7610
804,0.7124,0.1904,0.7610
805,0.7103,0.1881,0.7611
806,0.7179,0.1948,0.7615
807,0.7179,0.1948,0.7616
808,0.7179,0.1948,0.7616
809,0.7163,0.1929,0.7617
810,0.7190,0.1953,0.7618
811,0.7190,0.1953,0.7618
812,0.7188,0.1949,0.7620
813,0.7188,0.1949,0.7620
814,0.7188,0.1949,0.7620
815,0.7181,0.1940,0.7620
816,0.7181,0.1940,0.7620
817,0.7152,0.1900,0.7626
818,0.7165,0.1911,0.7627
819,0.7157,0.1900,0.7629
820,0.7161,0.1903,0.7629
821,0.7149,0.1887,0.7631
822,0.7149,0.1887,0.7631
823,0.7144,0.1877,0.7633
824,0.7149,0.1882,0.7634
825,0.7108,0.1833,0.7637
826,0.7108,0.1833,0.7637
827,0.7156,0.1879,0.7638
828,0.7118,0.1841,0.7638
829,0.7096,0.1819,0.7638
830,0.7080,0.1798,0.7641
831,0.7080,0.1798,0.7641
832,0.7099,0.1813,0.7643
833,0.7099,0.1813,0.7643
834,0.7099,0.1812,0.7643
835,0.7125,0.1837,0.7644
836,0.7121,0.1832,0.7644
837,0.7134,0.1845,0.7645
838,0.7134,0.1845,0.7645
839,0.7176,0.1882,0.7647
840,0.7173,0.1878,0.7647
841,0.7173,0.1878,0.7648
842,0.7124,0.1829,0.7648
843,0.7183,0.1885,0.7649
844,0.7175,0.1874,0.7651
845,0.7169,0.1867,0.7651
846,0.7167,0.1864,0.7651
847,0.7147,0.1843,0.7652
848,0.7128,0.1820,0.7654
849,0.7107,0.1799,0.7654
850,0.7106,0.1798,0.7654
851,0.7093,0.1784,0.7654
852,0.7111,0.1802,0.7654
853,0.7100,0.1791,0.7655
854,0.7100,0.1791,0.7655
855,0.7086,0.1776,0.7655
856,0.7102,0.1790,0.7656
857,0.7102,0.1790,0.7656
858,0.7084,0.1771,0.7657
859,0.7084,0.1771,0.7657
860,0.7088,0.1774,0.7657
861,0.7066,0.1750,0.7658
862,0.7074,0.1756,0.7659
863,0.7078,0.1760,0.7659
864,0.7077,0.1758,0.7659
865,0.7086,0.1767,0.7659
866,0.7089,0.1769,0.7660
867,0.7156,0.1836,0.7660
868,0.7172,0.1850,0.7661
869,0.7172,0.1850,0.7661
870,0.7172,0.1849,0.7661
871,0.7172,0.1848,0.7662
872,0.7174,0.1849,0.7662
873,0.7161,0.1836,0.7663
874,0.7219,0.1889,0.7665
875,0.7219,0.1889,0.7665
876,0.7213,0.1883,0.7665
877,0.7215,0.1885,0.7665
878,0.7214,0.1884,0.7665
879,0.7212,0.1881,0.7665
880,0.7219,0.1884,0.7667
881,0.7229,0.1893,0.7668
882,0.7223,0.1883,0.7670
883,0.7214,0.1873,0.7671
884,0.7224,0.1882,0.7671
885,0.7259,0.1911,0.7674
886,0.7259,0.1911,0.7674
887,0.7256,0.1902,0.7677
888,0.7256,0.1902,0.7677
889,0.7244,0.1890,0.7677
890,0.7203,0.1845,0.7679
891,0.7203,0.1845,0.7679
892,0.7198,0.1841,0.7679
893,0.7211,0.1849,0.7681
894,0.7211,0.1849,0.7681
895,0.7169,0.1804,0.7682
896,0.7169,0.1804,0.7682
897,0.7169,0.1804,0.7682
898,0.7175,0.1810,0.7683
899,0.7177,0.1810,0.7683
900,0.7177,0.1810,0.7683
901,0.7216,0.1938,0.7639
902,0.7215,0.1937,0.7639
903,0.7237,0.1957,0.7640
904,0.7221,0.1941,0.7640
905,0.7221,0.1941,0.7640
906,0.7220,0.1939,0.7640
907,0.7235,0.1954,0.7640
908,0.7229,0.1947,0.7641
909,0.7233,0.1951,0.7641
910,0.7171,0.1884,0.7644
911,0.7177,0.1888,0.7644
912,0.7177,0.1888,0.7645
913,0.7177,0.1888,0.7645
914,0.7181,0.1890,0.7646
915,0.7181,0.1890,0.7646
916,0.7182,0.1890,0.7646
917,0.7189,0.1892,0.7649
918,0.7189,0.1892,0.7649
919,0.7189,0.1891,0.7649
920,0.7185,0.1887,0.7649
921,0.7041,0.1742,0.7650
922,0.7182,0.1880,0.7651
923,0.7042,0.1739,0.7652
924,0.7187,0.1878,0.7655
925,0.7189,0.1880,0.7655
926,0.7187,0.1877,0.7655
927,0.7173,0.1860,0.7657
928,0.7197,0.1851,0.7673
929,0.7197,0.1851,0.7673
930,0.7238,0.1891,0.7673
931,0.7198,0.1851,0.7674
932,0.7242,0.1894,0.7674
933,0.7242,0.1894,0.7674
934,0.7252,0.1898,0.7677
935,0.7252,0.1898,0.7677
936,0.7247,0.1892,0.7677
937,0.7246,0.1891,0.7678
938,0.7224,0.1864,0.7680
939,0.7228,0.1868,0.7680
940,0.7228,0.1868,0.7680
941,0.7215,0.1852,0.7681
942,0.7212,0.1850,0.7681
943,0.7216,0.1849,0.7683
944,0.7216,0.1849,0.7683
945,0.7200,0.1828,0.7686
946,0.7169,0.1797,0.7686
947,0.7229,0.1855,0.7687
948,0.7229,0.1855,0.7687
949,0.7229,0.1855,0.7687
950,0.7238,0.1864,0.7687
951,0.7238,0.1864,0.7687
952,0.7229,0.1853,0.7688
953,0.7228,0.1850,0.7689
954,0.7228,0.1850,0.7689
955,0.7230,0.1850,0.7690
956,0.7230,0.1850,0.7690
957,0.7230,0.1850,0.7690
958,0.7226,0.1846,0.7690
959,0.7226,0.1846,0.7690
960,0.7198,0.1816,0.7691
961,0.7194,0.1810,0.7692
962,0.7192,0.1806,0.7693
963,0.7192,0.1806,0.7693
964,0.7192,0.1806,0.7693
965,0.7185,0.1788,0.7698
966,0.7185,0.1788,0.7698
967,0.7185,0.1788,0.7699
968,0.7185,0.1788,0.7699
969,0.7180,0.1782,0.7699
970,0.7201,0.1801,0.7700
971,0.7201,0.1801,0.7700
972,0.7201,0.1801,0.7700
973,0.7203,0.1801,0.7701
974,0.7203,0.1801,0.7701
975,0.7193,0.1791,0.7701
976,0.7208,0.1805,0.7701
977,0.7248,0.1844,0.7702
978,0.7248,0.1844,0.7702
979,0.7244,0.1839,0.7703
980,0.7244,0.1839,0.7703
981,0.7266,0.1855,0.7705
982,0.7266,0.1855,0.7705
983,0.7258,0.1847,0.7705
984,0.7244,0.1831,0.7706
985,0.7244,0.1831,0.7706
986,0.7242,0.1829,0.7707
987,0.7242,0.1828,0.7707
988,0.7242,0.1828,0.7707
989,0.7242,0.1828,0.7707
990,0.7248,0.1833,0.7707
991,0.7248,0.1833,0.7707
992,0.7247,0.1831,0.7708
993,0.7247,0.1831,0.7708
994,0.7242,0.1826,0.7708
995,0.7241,0.1825,0.7708
996,0.7218,0.1799,0.7709
997,0.7231,0.1809,0.7711
998,0.7231,0.1809,0.7711
999,0.7227,0.1804,0.7711


==> data/falconsai_eth_E3.csv <==
gen,A,B,acc
1,0.1795,0.0787,0.5504
2,0.2066,0.0864,0.5601
3,0.2550,0.1069,0.5740
4,0.2638,0.0998,0.5820
5,0.3020,0.1243,0.5889
6,0.3217,0.1228,0.5994
7,0.3238,0.1236,0.6001
8,0.3512,0.1337,0.6087
9,0.4003,0.1614,0.6195
10,0.4791,0.1962,0.6415
11,0.4520,0.2321,0.6100
12,0.4797,0.2472,0.6163
13,0.4906,0.2415,0.6245
14,0.4828,0.2263,0.6282
15,0.4932,0.2334,0.6299
16,0.5294,0.2504,0.6395
17,0.5294,0.2504,0.6395
18,0.5363,0.2488,0.6437
19,0.5310,0.2376,0.6467
20,0.5310,0.2376,0.6467
21,0.5214,0.2172,0.6521
22,0.5354,0.2243,0.6555
23,0.5397,0.2262,0.6567
24,0.5596,0.2386,0.6605
25,0.5511,0.2276,0.6618
26,0.6029,0.2624,0.6702
27,0.6068,0.2641,0.6713
28,0.6014,0.2568,0.6723
29,0.6014,0.2562,0.6726
30,0.6177,0.2710,0.6733
31,0.6149,0.3072,0.6539
32,0.6147,0.3068,0.6540
33,0.6150,0.3013,0.6568
34,0.6404,0.3203,0.6601
35,0.6454,0.3244,0.6605
36,0.6472,0.3190,0.6641
37,0.6472,0.3190,0.6641
38,0.6411,0.3070,0.6671
39,0.6620,0.3259,0.6681
40,0.6573,0.3183,0.6695
41,0.6535,0.2878,0.6829
42,0.6597,0.2920,0.6838
43,0.6795,0.3104,0.6845
44,0.6525,0.2766,0.6879
45,0.6538,0.2771,0.6884
46,0.6485,0.2707,0.6889
47,0.6051,0.2187,0.6932
48,0.6051,0.2187,0.6932
49,0.6356,0.2460,0.6948
50,0.6313,0.2409,0.6952
51,0.6470,0.2623,0.6924
52,0.6487,0.2589,0.6949
53,0.6636,0.2701,0.6967
54,0.6636,0.2701,0.6967
55,0.6724,0.2772,0.6976
56,0.6639,0.2674,0.6983
57,0.6639,0.2674,0.6983
58,0.6737,0.2751,0.6993
59,0.6639,0.2631,0.7004
60,0.6624,0.2609,0.7007
61,0.6551,0.2373,0.7089
62,0.6652,0.2454,0.7099
63,0.6622,0.2423,0.7099
64,0.6601,0.2376,0.7113
65,0.6646,0.2397,0.7124
66,0.6635,0.2386,0.7125
67,0.6635,0.2386,0.7125
68,0.6669,0.2409,0.7130
69,0.6622,0.2311,0.7155
70,0.6635,0.2324,0.7155
71,0.6685,0.2360,0.7163
72,0.6684,0.2346,0.7169
73,0.6585,0.2225,0.7180
74,0.6677,0.2313,0.7182
75,0.6588,0.2176,0.7206
76,0.6588,0.2176,0.7206
77,0.6587,0.2133,0.7227
78,0.6587,0.2133,0.7227
79,0.6643,0.2145,0.7249
80,0.6677,0.2178,0.7250
81,0.6386,0.2446,0.6970
82,0.6333,0.2371,0.6981
83,0.6261,0.2280,0.6991
84,0.6261,0.2265,0.6998
85,0.6277,0.2257,0.7010
86,0.6282,0.2261,0.7011
87,0.6282,0.2261,0.7011
88,0.6263,0.2225,0.7019
89,0.6239,0.2192,0.7023
90,0.6082,0.2030,0.7026
91,0.6272,0.2209,0.7031
92,0.6038,0.1953,0.7043
93,0.6141,0.2052,0.7045
94,0.6013,0.1918,0.7048
95,0.6014,0.1916,0.7049
96,0.6095,0.1981,0.7057
97,0.6095,0.1981,0.7057
98,0.6227,0.2092,0.7067
99,0.6227,0.2092,0.7067
100,0.6265,0.2109,0.7078
101,0.6253,0.1887,0.7183
102,0.6338,0.1934,0.7202
103,0.6374,0.1969,0.7202
104,0.6351,0.1941,0.7205
105,0.6393,0.1966,0.7214
106,0.6603,0.2124,0.7240
107,0.6773,0.2282,0.7246
108,0.6732,0.2225,0.7254
109,0.6741,0.2221,0.7260
110,0.6864,0.2333,0.7266
111,0.6900,0.2342,0.7279
112,0.6900,0.2342,0.7279
113,0.6943,0.2378,0.7283
114,0.7008,0.2443,0.7282
115,0.7184,0.2580,0.7302
116,0.7184,0.2580,0.7302
117,0.7135,0.2514,0.7310
118,0.7122,0.2498,0.7312
119,0.7122,0.2498,0.7312
120,0.7122,0.2497,0.7312
121,0.7127,0.2490,0.7319
122,0.7062,0.2405,0.7329
123,0.7068,0.2402,0.7333
124,0.6980,0.2295,0.7342
125,0.6979,0.2294,0.7343
126,0.7138,0.2426,0.7356
127,0.7152,0.2433,0.7359
128,0.7031,0.2307,0.7362
129,0.7031,0.2307,0.7362
130,0.6996,0.2265,0.7365
131,0.7030,0.2296,0.7367
132,0.7027,0.2292,0.7367
133,0.6960,0.2218,0.7371
134,0.6950,0.2202,0.7374
135,0.6950,0.2202,0.7374
136,0.6957,0.2199,0.7379
137,0.6945,0.2182,0.7382
138,0.6961,0.2182,0.7389
139,0.6961,0.2182,0.7389
140,0.6991,0.2175,0.7408
141,0.6991,0.2175,0.7408
142,0.6961,0.2135,0.7413
143,0.6939,0.2110,0.7415
144,0.7003,0.2167,0.7418
145,0.7003,0.2167,0.7418
146,0.7074,0.2236,0.7419
147,0.7010,0.2172,0.7419
148,0.7090,0.2246,0.7422
149,0.7090,0.2246,0.7422
150,0.7046,0.2196,0.7425
151,0.7228,0.2603,0.7312
152,0.7194,0.2524,0.7335
153,0.7184,0.2513,0.7335
154,0.7461,0.2751,0.7355
155,0.7303,0.2566,0.7368
156,0.7447,0.2707,0.7370
157,0.7447,0.2707,0.7370
158,0.7448,0.2704,0.7372
159,0.7008,0.2217,0.7396
160,0.7020,0.2219,0.7400
161,0.7172,0.2345,0.7414
162,0.7257,0.2426,0.7415
163,0.7259,0.2427,0.7416
164,0.7312,0.2470,0.7421
165,0.7290,0.2442,0.7424
166,0.7429,0.2573,0.7428
167,0.7444,0.2587,0.7428
168,0.7572,0.2685,0.7443
169,0.7553,0.2646,0.7453
170,0.7511,0.2599,0.7456
171,0.7469,0.2552,0.7459
172,0.7514,0.2589,0.7462
173,0.7517,0.2584,0.7466
174,0.7375,0.2438,0.7469
175,0.7375,0.2438,0.7469
176,0.7351,0.2412,0.7469
177,0.7351,0.2412,0.7470
178,0.7374,0.2429,0.7472
179,0.7371,0.2427,0.7472
180,0.7333,0.2372,0.7480
181,0.7307,0.2345,0.7481
182,0.7337,0.2373,0.7482
183,0.7334,0.2323,0.7506
184,0.7353,0.2341,0.7506
185,0.7412,0.2390,0.7511
186,0.7403,0.2342,0.7531
187,0.7401,0.2339,0.7531
188,0.7441,0.2334,0.7553
189,0.7369,0.2263,0.7553
190,0.7369,0.2263,0.7553
191,0.7391,0.2277,0.7557
192,0.7407,0.2287,0.7560
193,0.7446,0.2320,0.7563
194,0.7461,0.2331,0.7565
195,0.7442,0.2311,0.7565
196,0.7461,0.2329,0.7566
197,0.7493,0.2360,0.7567
198,0.7470,0.2337,0.7567
199,0.7462,0.2293,0.7584
200,0.7464,0.2295,0.7585
201,0.6941,0.2245,0.7348
202,0.6971,0.2234,0.7368
203,0.6971,0.2234,0.7368
204,0.7187,0.2439,0.7374
205,0.7141,0.2393,0.7374
206,0.7201,0.2443,0.7379
207,0.7087,0.2328,0.7379
208,0.7165,0.2396,0.7384
209,0.7166,0.2384,0.7391
210,0.7166,0.2384,0.7391
211,0.7166,0.2384,0.7391
212,0.6980,0.2167,0.7406
213,0.6980,0.2167,0.7406
214,0.7073,0.2228,0.7422
215,0.7118,0.2272,0.7423
216,0.7066,0.2211,0.7428
217,0.7081,0.2208,0.7437
218,0.7067,0.2181,0.7443
219,0.7134,0.2246,0.7444
220,0.7096,0.2206,0.7445
221,0.7084,0.2180,0.7452
222,0.7101,0.2180,0.7460
223,0.7127,0.2196,0.7466
224,0.7094,0.2157,0.7469
225,0.7058,0.2114,0.7472
226,0.7297,0.2348,0.7475
227,0.7487,0.2504,0.7491
228,0.7533,0.2545,0.7494
229,0.7439,0.2446,0.7496
230,0.7522,0.2523,0.7499
231,0.7522,0.2523,0.7500
232,0.7418,0.2415,0.7502
233,0.7418,0.2403,0.7508
234,0.7413,0.2396,0.7509
235,0.7375,0.2337,0.7519
236,0.7387,0.2342,0.7523
237,0.7227,0.2174,0.7527
238,0.7227,0.2174,0.7527
239,0.7227,0.2174,0.7527
240,0.7243,0.2187,0.7528
241,0.7243,0.2186,0.7529
242,0.7246,0.2188,0.7529
243,0.7233,0.2161,0.7536
244,0.7296,0.2205,0.7545
245,0.7317,0.2218,0.7549
246,0.7372,0.2263,0.7555
247,0.7306,0.2183,0.7561
248,0.7536,0.2415,0.7560
249,0.7536,0.2415,0.7560
250,0.7573,0.2446,0.7564
251,0.7568,0.2437,0.7565
252,0.7543,0.2411,0.7566
253,0.7488,0.2350,0.7569
254,0.7501,0.2358,0.7572
255,0.7500,0.2341,0.7580
256,0.7490,0.2325,0.7583
257,0.7480,0.2309,0.7585
258,0.7481,0.2310,0.7586
259,0.7520,0.2321,0.7600
260,0.7520,0.2321,0.7600
261,0.7529,0.2326,0.7602
262,0.7602,0.2364,0.7619
263,0.7602,0.2364,0.7619
264,0.7586,0.2345,0.7620
265,0.7601,0.2360,0.7620
266,0.7583,0.2339,0.7622
267,0.7626,0.2371,0.7628
268,0.7626,0.2371,0.7628
269,0.7575,0.2316,0.7629
270,0.7500,0.2237,0.7631
271,0.7559,0.2296,0.7632
272,0.7523,0.2257,0.7633
273,0.7602,0.2334,0.7634
274,0.7604,0.2333,0.7635
275,0.7601,0.2318,0.7641
276,0.7650,0.2351,0.7649
277,0.7650,0.2351,0.7649
278,0.7651,0.2352,0.7650
279,0.7651,0.2352,0.7650
280,0.7653,0.2353,0.7650
281,0.7650,0.2350,0.7650
282,0.7621,0.2311,0.7655
283,0.7621,0.2311,0.7655
284,0.7622,0.2311,0.7656
285,0.7647,0.2319,0.7664
286,0.7579,0.2230,0.7674
287,0.7597,0.2241,0.7678
288,0.7597,0.2241,0.7678
289,0.7606,0.2247,0.7679
290,0.7606,0.2247,0.7679
291,0.7587,0.2222,0.7682
292,0.7587,0.2222,0.7682
293,0.7552,0.2182,0.7685
294,0.7570,0.2194,0.7688
295,0.7631,0.2240,0.7695
296,0.7656,0.2265,0.7696
297,0.7636,0.2245,0.7696
298,0.7628,0.2235,0.7697
299,0.7649,0.2255,0.7697
300,0.7649,0.2255,0.7697
301,0.7359,0.2395,0.7482
302,0.7379,0.2414,0.7482
303,0.7355,0.2389,0.7483
304,0.7391,0.2423,0.7484
305,0.7387,0.2411,0.7488
306,0.7388,0.2403,0.7493
307,0.7323,0.2314,0.7504
308,0.7323,0.2314,0.7504
309,0.7323,0.2314,0.7504
310,0.7324,0.2312,0.7506
311,0.7331,0.2313,0.7509
312,0.7303,0.2283,0.7510
313,0.7302,0.2258,0.7522
314,0.7302,0.2258,0.7522
315,0.7368,0.2317,0.7525
316,0.7372,0.2319,0.7526
317,0.7370,0.2315,0.7528
318,0.7366,0.2310,0.7528
319,0.7366,0.2310,0.7528
320,0.7362,0.2302,0.7530
321,0.7265,0.2203,0.7531
322,0.7266,0.2203,0.7531
323,0.7204,0.2132,0.7536
324,0.7210,0.2135,0.7538
325,0.7215,0.2138,0.7539
326,0.7216,0.2139,0.7539
327,0.7217,0.2138,0.7539
328,0.7217,0.2138,0.7539
329,0.7307,0.2217,0.7545
330,0.7305,0.2214,0.7546
331,0.7305,0.2214,0.7546
332,0.7319,0.2226,0.7547
333,0.7318,0.2223,0.7547
334,0.7320,0.2225,0.7548
335,0.7355,0.2259,0.7548
336,0.7357,0.2260,0.7549
337,0.7341,0.2228,0.7556
338,0.7341,0.2228,0.7556
339,0.7406,0.2285,0.7561
340,0.7435,0.2312,0.7561
341,0.7377,0.2251,0.7563
342,0.7377,0.2251,0.7563
343,0.7409,0.2267,0.7571
344,0.7406,0.2264,0.7571
345,0.7412,0.2255,0.7579
346,0.7406,0.2249,0.7579
347,0.7400,0.2235,0.7583
348,0.7409,0.2240,0.7585
349,0.7409,0.2240,0.7585
350,0.7482,0.2298,0.7592
351,0.7485,0.2300,0.7592
352,0.7477,0.2292,0.7592
353,0.7570,0.2374,0.7598
354,0.7570,0.2374,0.7598
355,0.7369,0.2167,0.7601
356,0.7733,0.2525,0.7604
357,0.7722,0.2502,0.7610
358,0.7717,0.2495,0.7611
359,0.7696,0.2461,0.7617
360,0.7683,0.2446,0.7619
361,0.7614,0.2374,0.7620
362,0.7614,0.2374,0.7620
363,0.7614,0.2374,0.7620
364,0.7720,0.2454,0.7633
365,0.7656,0.2352,0.7652
366,0.7663,0.2352,0.7656
367,0.7561,0.2230,0.7666
368,0.7564,0.2232,0.7666
369,0.7564,0.2232,0.7666
370,0.7574,0.2234,0.7670
371,0.7574,0.2234,0.7670
372,0.7579,0.2237,0.7671
373,0.7579,0.2237,0.7671
374,0.7575,0.2226,0.7674
375,0.7581,0.2228,0.7676
376,0.7578,0.2226,0.7676
377,0.7617,0.2243,0.7687
378,0.7620,0.2244,0.7688
379,0.7602,0.2222,0.7690
380,0.7605,0.2220,0.7693
381,0.7606,0.2220,0.7693
382,0.7603,0.2215,0.7694
383,0.7603,0.2211,0.7696
384,0.7605,0.2211,0.7697
385,0.7636,0.2241,0.7698
386,0.7650,0.2252,0.7699
387,0.7663,0.2259,0.7702
388,0.7600,0.2196,0.7702
389,0.7664,0.2257,0.7703
390,0.7642,0.2234,0.7704
391,0.7642,0.2234,0.7704
392,0.7637,0.2229,0.7704
393,0.7629,0.2220,0.7704
394,0.7645,0.2234,0.7706
395,0.7645,0.2234,0.7706
396,0.7651,0.2238,0.7707
397,0.7607,0.2189,0.7709
398,0.7605,0.2186,0.7710
399,0.7606,0.2186,0.7710
400,0.7606,0.2186,0.7710
401,0.7490,0.2417,0.7536
402,0.7460,0.2385,0.7538
403,0.7413,0.2332,0.7540
404,0.7435,0.2351,0.7542
405,0.7487,0.2396,0.7546
406,0.7487,0.2395,0.7546
407,0.7487,0.2395,0.7546
408,0.7487,0.2395,0.7546
409,0.7455,0.2360,0.7547
410,0.7470,0.2370,0.7550
411,0.7470,0.2370,0.7550
412,0.7458,0.2351,0.7553
413,0.7462,0.2351,0.7556
414,0.7465,0.2353,0.7556
415,0.7467,0.2355,0.7556
416,0.7468,0.2352,0.7558
417,0.7438,0.2319,0.7559
418,0.7473,0.2353,0.7560
419,0.7450,0.2329,0.7560
420,0.7445,0.2320,0.7562
421,0.7445,0.2320,0.7562
422,0.7341,0.2212,0.7564
423,0.7341,0.2212,0.7564
424,0.7351,0.2219,0.7566
425,0.7350,0.2217,0.7567
426,0.7336,0.2202,0.7567
427,0.7336,0.2202,0.7567
428,0.7302,0.2157,0.7572
429,0.7301,0.2156,0.7572
430,0.7302,0.2155,0.7574
431,0.7302,0.2155,0.7574
432,0.7308,0.2157,0.7576
433,0.7330,0.2176,0.7577
434,0.7331,0.2173,0.7579
435,0.7331,0.2173,0.7579
436,0.7342,0.2183,0.7579
437,0.7349,0.2189,0.7580
438,0.7345,0.2165,0.7590
439,0.7345,0.2165,0.7590
440,0.7537,0.2326,0.7606
441,0.7537,0.2326,0.7606
442,0.7538,0.2326,0.7606
443,0.7529,0.2316,0.7606
444,0.7492,0.2279,0.7607
445,0.7492,0.2279,0.7607
446,0.7492,0.2277,0.7607
447,0.7490,0.2276,0.7607
448,0.7490,0.2276,0.7607
449,0.7491,0.2276,0.7608
450,0.7493,0.2278,0.7608
451,0.7494,0.2278,0.7608
452,0.7539,0.2302,0.7618
453,0.7539,0.2302,0.7618
454,0.7539,0.2301,0.7619
455,0.7539,0.2301,0.7619
456,0.7539,0.2301,0.7619
457,0.7539,0.2301,0.7619
458,0.7543,0.2305,0.7619
459,0.7558,0.2300,0.7629
460,0.7535,0.2274,0.7630
461,0.7542,0.2279,0.7631
462,0.7526,0.2255,0.7635
463,0.7529,0.2257,0.7636
464,0.7525,0.2252,0.7637
465,0.7572,0.2294,0.7639
466,0.7572,0.2294,0.7639
467,0.7572,0.2295,0.7639
468,0.7572,0.2294,0.7639
469,0.7563,0.2283,0.7640
470,0.7562,0.2278,0.7642
471,0.7550,0.2261,0.7645
472,0.7550,0.2261,0.7645
473,0.7551,0.2261,0.7645
474,0.7550,0.2260,0.7645
475,0.7554,0.2263,0.7645
476,0.7552,0.2261,0.7646
477,0.7552,0.2261,0.7646
478,0.7554,0.2262,0.7646
479,0.7553,0.2261,0.7646
480,0.7553,0.2261,0.7646
481,0.7453,0.2151,0.7651
482,0.7452,0.2151,0.7651
483,0.7452,0.2150,0.7651
484,0.7519,0.2202,0.7658
485,0.7519,0.2202,0.7658
486,0.7520,0.2203,0.7658
487,0.7496,0.2177,0.7659
488,0.7496,0.2177,0.7659
489,0.7496,0.2176,0.7660
490,0.7496,0.2176,0.7660
491,0.7496,0.2176,0.7660
492,0.7493,0.2169,0.7662
493,0.7509,0.2183,0.7663
494,0.7503,0.2174,0.7664
495,0.7505,0.2174,0.7665
496,0.7505,0.2174,0.7666
497,0.7505,0.2174,0.7666
498,0.7507,0.2173,0.7667
499,0.7434,0.2089,0.7673
500,0.7433,0.2085,0.7674
501,0.7290,0.2196,0.7547
502,0.7290,0.2196,0.7547
503,0.7314,0.2213,0.7551
504,0.7258,0.2156,0.7551
505,0.7256,0.2154,0.7551
506,0.7196,0.2094,0.7551
507,0.7196,0.2094,0.7551
508,0.7447,0.2334,0.7557
509,0.7447,0.2334,0.7557
510,0.7446,0.2332,0.7557
511,0.7448,0.2334,0.7557
512,0.7333,0.2210,0.7562
513,0.7333,0.2210,0.7562
514,0.7331,0.2206,0.7563
515,0.7337,0.2210,0.7563
516,0.7337,0.2210,0.7563
517,0.7337,0.2210,0.7564
518,0.7461,0.2331,0.7565
519,0.7447,0.2314,0.7567
520,0.7388,0.2250,0.7569
521,0.7388,0.2250,0.7569
522,0.7388,0.2247,0.7571
523,0.7137,0.1995,0.7571
524,0.7164,0.2015,0.7574
525,0.7164,0.2015,0.7574
526,0.7184,0.2035,0.7575
527,0.7166,0.2015,0.7575
528,0.7287,0.2132,0.7578
529,0.7339,0.2177,0.7581
530,0.7345,0.2181,0.7582
531,0.7349,0.2185,0.7582
532,0.7350,0.2185,0.7582
533,0.7356,0.2190,0.7583
534,0.7430,0.2258,0.7586
535,0.7537,0.2355,0.7591
536,0.7536,0.2353,0.7591
537,0.7656,0.2467,0.7595
538,0.7523,0.2331,0.7596
539,0.7523,0.2331,0.7596
540,0.7528,0.2333,0.7597
541,0.7526,0.2331,0.7598
542,0.7526,0.2331,0.7598
543,0.7526,0.2331,0.7598
544,0.7528,0.2330,0.7599
545,0.7528,0.2330,0.7599
546,0.7527,0.2329,0.7599
547,0.7499,0.2297,0.7601
548,0.7487,0.2275,0.7606
549,0.7494,0.2281,0.7606
550,0.7494,0.2281,0.7606
551,0.7488,0.2274,0.7607
552,0.7531,0.2307,0.7612
553,0.7524,0.2300,0.7612
554,0.7513,0.2283,0.7615
555,0.7513,0.2283,0.7615
556,0.7512,0.2282,0.7615
557,0.7512,0.2282,0.7615
558,0.7452,0.2212,0.7620
559,0.7452,0.2212,0.7620
560,0.7452,0.2212,0.7620
561,0.7452,0.2212,0.7620
562,0.7462,0.2222,0.7620
563,0.7462,0.2220,0.7621
564,0.7472,0.2224,0.7624
565,0.7474,0.2225,0.7624
566,0.7474,0.2224,0.7625
567,0.7482,0.2229,0.7626
568,0.7470,0.2215,0.7627
569,0.7458,0.2201,0.7628
570,0.7378,0.2110,0.7634
571,0.7380,0.2110,0.7635
572,0.7380,0.2110,0.7635
573,0.7381,0.2109,0.7636
574,0.7310,0.2030,0.7640
575,0.7310,0.2030,0.7640
576,0.7331,0.2043,0.7644
577,0.7331,0.2044,0.7644
578,0.7345,0.2055,0.7645
579,0.7333,0.2035,0.7649
580,0.7333,0.2035,0.7649
581,0.7337,0.2032,0.7652
582,0.7337,0.2032,0.7652
583,0.7438,0.2121,0.7659
584,0.7438,0.2121,0.7659
585,0.7450,0.2130,0.7660
586,0.7450,0.2130,0.7660
587,0.7467,0.2144,0.7662
588,0.7467,0.2144,0.7662
589,0.7465,0.2137,0.7664
590,0.7468,0.2140,0.7664
591,0.7480,0.2150,0.7665
592,0.7480,0.2150,0.7665
593,0.7475,0.2141,0.7667
594,0.7475,0.2141,0.7667
595,0.7559,0.2219,0.7670
596,0.7559,0.2219,0.7670
597,0.7531,0.2191,0.7670
598,0.7531,0.2191,0.7670
599,0.7515,0.2170,0.7672
600,0.7515,0.2170,0.7672
601,0.7330,0.2373,0.7479
602,0.7330,0.2373,0.7479
603,0.7312,0.2353,0.7480
604,0.7330,0.2366,0.7482
605,0.7344,0.2374,0.7485
606,0.7351,0.2380,0.7485
607,0.7352,0.2378,0.7487
608,0.7352,0.2378,0.7487
609,0.7248,0.2268,0.7490
610,0.7248,0.2267,0.7490
611,0.7269,0.2286,0.7492
612,0.7286,0.2301,0.7492
613,0.7268,0.2272,0.7498
614,0.7274,0.2277,0.7498
615,0.7304,0.2303,0.7500
616,0.7304,0.2303,0.7500
617,0.7304,0.2303,0.7500
618,0.7301,0.2295,0.7503
619,0.7301,0.2295,0.7503
620,0.7303,0.2297,0.7503
621,0.7284,0.2274,0.7505
622,0.7284,0.2274,0.7505
623,0.7300,0.2289,0.7505
624,0.7300,0.2289,0.7505
625,0.7301,0.2290,0.7506
626,0.7290,0.2276,0.7507
627,0.7291,0.2277,0.7507
628,0.7291,0.2277,0.7507
629,0.7284,0.2269,0.7507
630,0.7291,0.2276,0.7507
631,0.7288,0.2272,0.7508
632,0.7295,0.2278,0.7508
633,0.7285,0.2267,0.7509
634,0.7294,0.2274,0.7510
635,0.7290,0.2269,0.7510
636,0.7270,0.2249,0.7511
637,0.7269,0.2246,0.7511
638,0.7378,0.2339,0.7520
639,0.7380,0.2333,0.7523
640,0.7380,0.2333,0.7523
641,0.7349,0.2297,0.7526
642,0.7349,0.2297,0.7526
643,0.7339,0.2286,0.7526
644,0.7336,0.2282,0.7527
645,0.7349,0.2290,0.7529
646,0.7296,0.2225,0.7536
647,0.7300,0.2226,0.7537
648,0.7305,0.2229,0.7538
649,0.7117,0.2018,0.7550
650,0.7117,0.2018,0.7550
651,0.7123,0.2023,0.7550
652,0.7150,0.2048,0.7551
653,0.7175,0.2064,0.7555
654,0.7182,0.2069,0.7557
655,0.7189,0.2075,0.7557
656,0.7189,0.2075,0.7557
657,0.7191,0.2076,0.7558
658,0.7191,0.2076,0.7558
659,0.7194,0.2078,0.7558
660,0.7170,0.2051,0.7559
661,0.7221,0.2099,0.7561
662,0.7221,0.2099,0.7561
663,0.7235,0.2107,0.7564
664,0.7232,0.2096,0.7568
665,0.7247,0.2111,0.7568
666,0.7238,0.2100,0.7569
667,0.7269,0.2131,0.7569
668,0.7295,0.2154,0.7571
669,0.7302,0.2155,0.7573
670,0.7299,0.2152,0.7573
671,0.7306,0.2159,0.7574
672,0.7310,0.2160,0.7575
673,0.7308,0.2157,0.7576
674,0.7298,0.2142,0.7578
675,0.7299,0.2142,0.7578
676,0.7362,0.2204,0.7579
677,0.7397,0.2236,0.7580
678,0.7397,0.2236,0.7580
679,0.7397,0.2236,0.7580
680,0.7397,0.2236,0.7580
681,0.7397,0.2236,0.7580
682,0.7397,0.2236,0.7580
683,0.7440,0.2276,0.7582
684,0.7440,0.2275,0.7583
685,0.7440,0.2275,0.7583
686,0.7429,0.2252,0.7589
687,0.7429,0.2252,0.7589
688,0.7423,0.2244,0.7590
689,0.7443,0.2262,0.7590
690,0.7332,0.2153,0.7590
691,0.7424,0.2243,0.7591
692,0.7425,0.2243,0.7591
693,0.7425,0.2243,0.7591
694,0.7425,0.2243,0.7591
695,0.7425,0.2243,0.7591
696,0.7436,0.2252,0.7592
697,0.7408,0.2224,0.7592
698,0.7408,0.2224,0.7592
699,0.7410,0.2225,0.7592
700,0.7408,0.2219,0.7594
701,0.7280,0.2396,0.7442
702,0.7295,0.2408,0.7443
703,0.7289,0.2399,0.7445
704,0.7232,0.2327,0.7452
705,0.7228,0.2322,0.7453
706,0.7327,0.2420,0.7454
707,0.7233,0.2325,0.7454
708,0.7308,0.2400,0.7454
709,0.7200,0.2287,0.7457
710,0.7208,0.2293,0.7457
711,0.7208,0.2293,0.7457
712,0.7225,0.2306,0.7459
713,0.7319,0.2396,0.7462
714,0.7185,0.2258,0.7464
715,0.7172,0.2245,0.7464
716,0.7172,0.2245,0.7464
717,0.7168,0.2240,0.7464
718,0.7174,0.2245,0.7464
719,0.7191,0.2256,0.7467
720,0.7191,0.2256,0.7468
721,0.7191,0.2256,0.7468
722,0.7190,0.2254,0.7468
723,0.7190,0.2254,0.7468
724,0.7186,0.2250,0.7468
725,0.7180,0.2240,0.7470
726,0.7126,0.2184,0.7471
727,0.7131,0.2186,0.7472
728,0.7195,0.2247,0.7474
729,0.7195,0.2247,0.7474
730,0.7205,0.2251,0.7477
731,0.7205,0.2251,0.7477
732,0.7179,0.2223,0.7478
733,0.7289,0.2332,0.7478
734,0.7178,0.2218,0.7480
735,0.7174,0.2205,0.7484
736,0.7212,0.2231,0.7490
737,0.7213,0.2232,0.7491
738,0.7219,0.2237,0.7491
739,0.7187,0.2200,0.7493
740,0.7180,0.2193,0.7494
741,0.7180,0.2193,0.7494
742,0.7220,0.2223,0.7498
743,0.7220,0.2223,0.7498
744,0.7220,0.2223,0.7498
745,0.7273,0.2274,0.7499
746,0.7269,0.2270,0.7500
747,0.7276,0.2274,0.7501
748,0.7267,0.2263,0.7502
749,0.7268,0.2264,0.7502
750,0.7255,0.2247,0.7504
751,0.7248,0.2234,0.7507
752,0.7248,0.2234,0.7507
753,0.7247,0.2234,0.7507
754,0.7250,0.2235,0.7508
755,0.7220,0.2195,0.7513
756,0.7143,0.2102,0.7520
757,0.7134,0.2093,0.7521
758,0.7137,0.2093,0.7522
759,0.7147,0.2099,0.7524
760,0.7154,0.2106,0.7524
761,0.7237,0.2187,0.7525
762,0.7237,0.2187,0.7525
763,0.7237,0.2187,0.7525
764,0.7225,0.2174,0.7525
765,0.7226,0.2174,0.7526
766,0.7226,0.2174,0.7526
767,0.7226,0.2174,0.7526
768,0.7226,0.2174,0.7526
769,0.7225,0.2173,0.7526
770,0.7263,0.2211,0.7526
771,0.7263,0.2211,0.7526
772,0.7264,0.2211,0.7527
773,0.7264,0.2211,0.7527
774,0.7266,0.2212,0.7527
775,0.7265,0.2211,0.7527
776,0.7266,0.2212,0.7527
777,0.7266,0.2212,0.7527
778,0.7266,0.2212,0.7527
779,0.7266,0.2212,0.7527
780,0.7275,0.2219,0.7528
781,0.7273,0.2215,0.7529
782,0.7273,0.2215,0.7529
783,0.7273,0.2213,0.7530
784,0.7273,0.2213,0.7530
785,0.7273,0.2211,0.7531
786,0.7273,0.2211,0.7531
787,0.7273,0.2211,0.7531
788,0.7256,0.2192,0.7532
789,0.7250,0.2186,0.7532
790,0.7250,0.2186,0.7532
791,0.7254,0.2183,0.7535
792,0.7254,0.2183,0.7535
793,0.7254,0.2183,0.7535
794,0.7255,0.2183,0.7536
795,0.7255,0.2183,0.7536
796,0.7304,0.2224,0.7540
797,0.7259,0.2177,0.7541
798,0.7286,0.2201,0.7542
799,0.7288,0.2202,0.7543
800,0.7325,0.2236,0.7545
801,0.7139,0.2133,0.7503
802,0.7139,0.2133,0.7503
803,0.7090,0.2083,0.7503
804,0.7100,0.2091,0.7504
805,0.7171,0.2155,0.7508
806,0.7168,0.2151,0.7508
807,0.7168,0.2151,0.7508
808,0.7226,0.2204,0.7511
809,0.7226,0.2204,0.7511
810,0.7227,0.2203,0.7512
811,0.7216,0.2185,0.7516
812,0.7216,0.2185,0.7516
813,0.7216,0.2184,0.7516
814,0.7216,0.2184,0.7516
815,0.7220,0.2186,0.7517
816,0.7220,0.2186,0.7517
817,0.7195,0.2152,0.7522
818,0.7195,0.2152,0.7522
819,0.7195,0.2151,0.7522
820,0.7195,0.2151,0.7522
821,0.7209,0.2163,0.7523
822,0.7205,0.2159,0.7523
823,0.7206,0.2159,0.7524
824,0.7208,0.2161,0.7524
825,0.7206,0.2157,0.7525
826,0.7209,0.2159,0.7525
827,0.7205,0.2155,0.7525
828,0.7211,0.2160,0.7526
829,0.7211,0.2160,0.7526
830,0.7212,0.2160,0.7526
831,0.7216,0.2163,0.7527
832,0.7216,0.2163,0.7527
833,0.7214,0.2161,0.7527
834,0.7217,0.2163,0.7527
835,0.7217,0.2163,0.7527
836,0.7193,0.2134,0.7529
837,0.7193,0.2134,0.7529
838,0.7191,0.2129,0.7531
839,0.7181,0.2117,0.7532
840,0.7171,0.2106,0.7533
841,0.7171,0.2106,0.7533
842,0.7168,0.2101,0.7534
843,0.7176,0.2107,0.7535
844,0.7176,0.2107,0.7535
845,0.7173,0.2103,0.7535
846,0.7183,0.2108,0.7537
847,0.7182,0.2106,0.7538
848,0.7182,0.2106,0.7538
849,0.7218,0.2140,0.7539
850,0.7205,0.2126,0.7539
851,0.7205,0.2126,0.7540
852,0.7198,0.2119,0.7540
853,0.7218,0.2139,0.7540
854,0.6954,0.1830,0.7562
855,0.6973,0.1844,0.7564
856,0.6977,0.1848,0.7565
857,0.6980,0.1851,0.7565
858,0.6982,0.1849,0.7567
859,0.7040,0.1902,0.7569
860,0.7070,0.1929,0.7570
861,0.7080,0.1938,0.7571
862,0.7084,0.1941,0.7571
863,0.7104,0.1959,0.7573
864,0.7081,0.1932,0.7574
865,0.7091,0.1942,0.7575
866,0.7102,0.1952,0.7575
867,0.7101,0.1951,0.7575
868,0.7212,0.2048,0.7582
869,0.7203,0.2037,0.7583
870,0.7219,0.2044,0.7588
871,0.7219,0.2042,0.7588
872,0.7198,0.2020,0.7589
873,0.7198,0.2020,0.7589
874,0.7242,0.2047,0.7598
875,0.7243,0.2047,0.7598
876,0.7223,0.2026,0.7599
877,0.7216,0.2018,0.7599
878,0.7239,0.2036,0.7602
879,0.7239,0.2036,0.7602
880,0.7290,0.2072,0.7609
881,0.7303,0.2079,0.7612
882,0.7303,0.2079,0.7612
883,0.7304,0.2079,0.7612
884,0.7258,0.2031,0.7613
885,0.7258,0.2031,0.7613
886,0.7259,0.2031,0.7614
887,0.7259,0.2031,0.7614
888,0.7377,0.2140,0.7618
889,0.7315,0.2075,0.7620
890,0.7315,0.2075,0.7620
891,0.7234,0.1990,0.7622
892,0.7306,0.2064,0.7621
893,0.7306,0.2064,0.7621
894,0.7344,0.2099,0.7622
895,0.7344,0.2099,0.7622
896,0.7342,0.2097,0.7622
897,0.7342,0.2097,0.7623
898,0.7343,0.2097,0.7623
899,0.7262,0.2004,0.7629
900,0.7244,0.1983,0.7630
901,0.7124,0.2115,0.7505
902,0.7124,0.2115,0.7505
903,0.7127,0.2116,0.7505
904,0.7147,0.2134,0.7506
905,0.7172,0.2156,0.7508
906,0.7171,0.2154,0.7509
907,0.7194,0.2174,0.7510
908,0.7214,0.2191,0.7512
909,0.7225,0.2197,0.7514
910,0.7243,0.2210,0.7517
911,0.7243,0.2210,0.7517
912,0.7242,0.2209,0.7517
913,0.7254,0.2219,0.7518
914,0.7243,0.2206,0.7518
915,0.7243,0.2207,0.7518
916,0.7243,0.2206,0.7518
917,0.7291,0.2244,0.7523
918,0.7291,0.2244,0.7524
919,0.7288,0.2241,0.7524
920,0.7288,0.2241,0.7524
921,0.7288,0.2240,0.7524
922,0.7293,0.2211,0.7541
923,0.7295,0.2211,0.7542
924,0.7286,0.2202,0.7542
925,0.7344,0.2259,0.7543
926,0.7344,0.2259,0.7543
927,0.7351,0.2264,0.7543
928,0.7313,0.2220,0.7546
929,0.7302,0.2209,0.7546
930,0.7212,0.2110,0.7551
931,0.7228,0.2126,0.7551
932,0.7228,0.2126,0.7551
933,0.7244,0.2140,0.7552
934,0.7292,0.2180,0.7556
935,0.7292,0.2180,0.7556
936,0.7296,0.2183,0.7556
937,0.7274,0.2162,0.7556
938,0.7270,0.2157,0.7557
939,0.7270,0.2157,0.7557
940,0.7270,0.2156,0.7557
941,0.7269,0.2154,0.7557
942,0.7277,0.2158,0.7560
943,0.7277,0.2158,0.7560
944,0.7321,0.2201,0.7560
945,0.7312,0.2192,0.7560
946,0.7331,0.2201,0.7565
947,0.7331,0.2201,0.7565
948,0.7292,0.2157,0.7567
949,0.7292,0.2157,0.7567
950,0.7298,0.2163,0.7568
951,0.7293,0.2157,0.7568
952,0.7312,0.2172,0.7570
953,0.7256,0.2111,0.7572
954,0.7236,0.2090,0.7573
955,0.7234,0.2088,0.7573
956,0.7234,0.2088,0.7573
957,0.7234,0.2088,0.7573
958,0.7234,0.2088,0.7573
959,0.7234,0.2088,0.7573
960,0.7205,0.2058,0.7573
961,0.7242,0.2094,0.7574
962,0.7241,0.2092,0.7574
963,0.7256,0.2106,0.7575
964,0.7274,0.2123,0.7575
965,0.7284,0.2131,0.7577
966,0.7284,0.2131,0.7577
967,0.7309,0.2155,0.7577
968,0.7310,0.2155,0.7577
969,0.7314,0.2158,0.7578
970,0.7314,0.2158,0.7578
971,0.7299,0.2141,0.7579
972,0.7345,0.2173,0.7586
973,0.7345,0.2172,0.7586
974,0.7336,0.2160,0.7588
975,0.7332,0.2152,0.7590
976,0.7331,0.2149,0.7591
977,0.7358,0.2170,0.7594
978,0.7358,0.2170,0.7594
979,0.7355,0.2165,0.7595
980,0.7355,0.2165,0.7595
981,0.7363,0.2168,0.7598
982,0.7373,0.2177,0.7598
983,0.7375,0.2179,0.7598
984,0.7375,0.2178,0.7599
985,0.7373,0.2171,0.7601
986,0.7373,0.2171,0.7601
987,0.7373,0.2171,0.7601
988,0.7376,0.2173,0.7601
989,0.7377,0.2173,0.7602
990,0.7377,0.2173,0.7602
991,0.7338,0.2134,0.7602
992,0.7373,0.2168,0.7602
993,0.7373,0.2168,0.7603
994,0.7356,0.2150,0.7603
995,0.7356,0.2150,0.7603
996,0.7316,0.2105,0.7605
997,0.7317,0.2105,0.7606
998,0.7305,0.2087,0.7609
999,0.7305,0.2087,0.7609


==> data/falconsai_gen_G1.csv <==
gen,A,B,acc
1,0.0610,0.1230,0.4690
2,0.0610,0.1230,0.4690
3,0.0610,0.1330,0.4640
4,0.0540,0.1280,0.4630
5,0.0520,0.1260,0.4630
6,0.0480,0.1370,0.4555
7,0.0510,0.1420,0.4545
8,0.0640,0.1630,0.4505
9,0.0650,0.1660,0.4495
10,0.0740,0.1810,0.4465
11,0.0740,0.1810,0.4465
12,0.2330,0.1040,0.5645
13,0.2590,0.1100,0.5745
14,0.2710,0.1170,0.5770
15,0.3320,0.1480,0.5920
16,0.3500,0.1530,0.5985
17,0.3500,0.1530,0.5985
18,0.4160,0.1860,0.6150
19,0.4120,0.1710,0.6205
20,0.4130,0.1700,0.6215
21,0.4130,0.1700,0.6215
22,0.4130,0.1700,0.6215
23,0.4570,0.2300,0.6135
24,0.4430,0.2160,0.6135
25,0.4090,0.1780,0.6155
26,0.4160,0.1840,0.6160
27,0.4560,0.2190,0.6185
28,0.4380,0.1980,0.6200
29,0.4680,0.2150,0.6265
30,0.5020,0.2280,0.6370
31,0.5460,0.2680,0.6390
32,0.6010,0.3140,0.6435
33,0.5370,0.2400,0.6485
34,0.5090,0.2010,0.6540
35,0.6240,0.3030,0.6605
36,0.6240,0.3030,0.6605
37,0.5970,0.2870,0.6550
38,0.5810,0.2580,0.6615
39,0.5760,0.2510,0.6625
40,0.5820,0.2550,0.6635
41,0.5820,0.2550,0.6635
42,0.5330,0.2600,0.6365
43,0.5750,0.2900,0.6425
44,0.5950,0.3060,0.6445
45,0.5900,0.3010,0.6445
46,0.6040,0.3130,0.6455
47,0.5380,0.2270,0.6555
48,0.5380,0.2270,0.6555
49,0.5170,0.1970,0.6600
50,0.5290,0.1980,0.6655
51,0.5300,0.1980,0.6660
52,0.5180,0.1850,0.6665
53,0.5570,0.2130,0.6720
54,0.5480,0.2010,0.6735
55,0.5710,0.2200,0.6755
56,0.5740,0.2180,0.6780
57,0.5640,0.2030,0.6805
58,0.5750,0.1960,0.6895
59,0.6060,0.2210,0.6925
60,0.6060,0.2210,0.6925
61,0.6100,0.2220,0.6940
62,0.6340,0.2400,0.6970
63,0.5990,0.2000,0.6995
64,0.5990,0.2000,0.6995
65,0.6470,0.2360,0.7055
66,0.6470,0.2360,0.7055
67,0.6500,0.2380,0.7060
68,0.6500,0.2270,0.7115
69,0.6320,0.2020,0.7150
70,0.6120,0.1680,0.7220
71,0.6120,0.1680,0.7220
72,0.4140,0.3690,0.5225
73,0.4020,0.3170,0.5425
74,0.3970,0.3100,0.5435
75,0.4230,0.3270,0.5480
76,0.4230,0.3270,0.5480
77,0.3850,0.2680,0.5585
78,0.3850,0.2680,0.5585
79,0.3100,0.1860,0.5620
80,0.2920,0.1610,0.5655
81,0.3500,0.2140,0.5680
82,0.3450,0.2020,0.5715
83,0.3400,0.1950,0.5725
84,0.3400,0.1950,0.5725
85,0.3920,0.2390,0.5765
86,0.3820,0.2150,0.5835
87,0.3800,0.2120,0.5840
88,0.3850,0.2080,0.5885
89,0.3850,0.2080,0.5885
90,0.4030,0.2180,0.5925
91,0.3670,0.1790,0.5940
92,0.3890,0.1970,0.5960
93,0.3890,0.1970,0.5960
94,0.3920,0.1930,0.5995
95,0.4050,0.2030,0.6010
96,0.4030,0.1960,0.6035
97,0.4130,0.2020,0.6055
98,0.3990,0.1870,0.6060
99,0.4280,0.2110,0.6085
100,0.4280,0.2110,0.6085
101,0.4230,0.2050,0.6090
102,0.4230,0.2050,0.6090
103,0.4310,0.2070,0.6120
104,0.4320,0.2050,0.6135
105,0.4320,0.2000,0.6160
106,0.4320,0.2000,0.6160
107,0.4530,0.2130,0.6200
108,0.4540,0.2120,0.6210
109,0.4540,0.2120,0.6210
110,0.5000,0.2500,0.6250
111,0.4910,0.2370,0.6270
112,0.5380,0.2760,0.6310
113,0.5390,0.2680,0.6355
114,0.5390,0.2580,0.6405
115,0.5160,0.2250,0.6455
116,0.5160,0.2250,0.6455
117,0.5080,0.2150,0.6465
118,0.5090,0.2160,0.6465
119,0.5090,0.2160,0.6465
120,0.5150,0.2140,0.6505
121,0.5280,0.2270,0.6505
122,0.4990,0.1950,0.6520
123,0.5210,0.2060,0.6575
124,0.5220,0.2060,0.6580
125,0.5260,0.2100,0.6580
126,0.5260,0.2050,0.6605
127,0.5460,0.2240,0.6610
128,0.5490,0.2260,0.6615
129,0.5480,0.2230,0.6625
130,0.5480,0.2230,0.6625
131,0.5480,0.2230,0.6625
132,0.5490,0.2190,0.6650
133,0.5490,0.2190,0.6650
134,0.5460,0.2150,0.6655
135,0.5460,0.2150,0.6655
136,0.5430,0.2120,0.6655
137,0.5410,0.2090,0.6660
138,0.5410,0.2090,0.6660
139,0.5430,0.2090,0.6670
140,0.5290,0.1830,0.6730
141,0.5290,0.1830,0.6730
142,0.5290,0.1830,0.6730
143,0.5290,0.1820,0.6735
144,0.5290,0.1810,0.6740
145,0.5290,0.1800,0.6745
146,0.5290,0.1800,0.6745
147,0.5290,0.1790,0.6750
148,0.5250,0.1730,0.6760
149,0.5250,0.1720,0.6765
150,0.5320,0.1690,0.6815
151,0.5320,0.1690,0.6815
152,0.1250,0.1970,0.4640
153,0.1540,0.2330,0.4605
154,0.1490,0.2310,0.4590
155,0.1150,0.2090,0.4530
156,0.1360,0.2340,0.4510
157,0.1520,0.2510,0.4505
158,0.1580,0.2660,0.4460
159,0.2820,0.4070,0.4375
160,0.3170,0.4430,0.4370
161,0.2350,0.3740,0.4305
162,0.1800,0.3290,0.4255
163,0.1800,0.3290,0.4255
164,0.1870,0.3400,0.4235
165,0.1870,0.3400,0.4235
166,0.1510,0.3130,0.4190
167,0.1650,0.3310,0.4170
168,0.3120,0.4950,0.4085
169,0.3120,0.4950,0.4085
170,0.2650,0.4520,0.4065
171,0.1770,0.3640,0.4065
172,0.1840,0.3730,0.4055
173,0.1840,0.3730,0.4055
174,0.1790,0.3810,0.3990
175,0.1910,0.4000,0.3955
176,0.2060,0.4220,0.3920
177,0.2020,0.4230,0.3895
178,0.2760,0.5060,0.3850
179,0.2790,0.5100,0.3845
180,0.3450,0.5920,0.3765
181,0.3490,0.6000,0.3745
182,0.3490,0.6000,0.3745
183,0.3610,0.6170,0.3720
184,0.3490,0.6060,0.3715
185,0.3620,0.6220,0.3700
186,0.3620,0.6220,0.3700
187,0.3300,0.5990,0.3655
188,0.3290,0.5980,0.3655
189,0.3240,0.6030,0.3605
190,0.3240,0.6030,0.3605
191,0.3030,0.5860,0.3585
192,0.2650,0.5560,0.3545
193,0.3290,0.6270,0.3510
194,0.3290,0.6270,0.3510
195,0.3210,0.6230,0.3490
196,0.3030,0.6100,0.3465
197,0.3080,0.6160,0.3460
198,0.2980,0.6070,0.3455
199,0.2770,0.5910,0.3430
200,0.2770,0.5910,0.3430
201,0.3050,0.6240,0.3405
202,0.3070,0.6280,0.3395
203,0.2990,0.6270,0.3360
204,0.2980,0.6280,0.3350
205,0.3250,0.6600,0.3325
206,0.3280,0.6710,0.3285
207,0.3280,0.6710,0.3285
208,0.3290,0.6720,0.3285
209,0.3310,0.6750,0.3280
210,0.3370,0.6840,0.3265
211,0.3390,0.6870,0.3260
212,0.3410,0.6910,0.3250
213,0.3170,0.6710,0.3230
214,0.3170,0.6710,0.3230
215,0.3090,0.6670,0.3210
216,0.3100,0.6670,0.3215
217,0.3150,0.6770,0.3190
218,0.2690,0.6310,0.3190
219,0.2870,0.6530,0.3170
220,0.2880,0.6570,0.3155
221,0.2880,0.6570,0.3155
222,0.2840,0.6550,0.3145
223,0.2840,0.6550,0.3145
224,0.2820,0.6540,0.3140
225,0.2840,0.6570,0.3135
226,0.2840,0.6570,0.3135
227,0.2930,0.1860,0.5535
228,0.3690,0.2270,0.5710
229,0.3670,0.2250,0.5710
230,0.3620,0.2120,0.5750
231,0.3640,0.2090,0.5775
232,0.3810,0.2190,0.5810
233,0.3870,0.2220,0.5825
234,0.4790,0.3010,0.5890
235,0.4630,0.2780,0.5925
236,0.4630,0.2770,0.5930
237,0.4480,0.2590,0.5945
238,0.4400,0.2490,0.5955
239,0.4420,0.2500,0.5960
240,0.4420,0.2500,0.5960
241,0.5250,0.3240,0.6005
242,0.5260,0.3240,0.6010
243,0.5620,0.3530,0.6045
244,0.5910,0.3590,0.6160
245,0.5880,0.3560,0.6160
246,0.5870,0.3550,0.6160
247,0.5760,0.3410,0.6175
248,0.6010,0.3640,0.6185
249,0.6000,0.3600,0.6200
250,0.5510,0.2980,0.6265
251,0.5520,0.2980,0.6270
252,0.5570,0.3020,0.6275
253,0.5540,0.2970,0.6285
254,0.5550,0.2970,0.6290
255,0.5530,0.2950,0.6290
256,0.5490,0.2820,0.6335
257,0.5420,0.2740,0.6340
258,0.5420,0.2740,0.6340
259,0.5440,0.2760,0.6340
260,0.4770,0.2000,0.6385
261,0.4770,0.2000,0.6385
262,0.4960,0.2160,0.6400
263,0.4970,0.2160,0.6405
264,0.5060,0.2240,0.6410
265,0.5180,0.2330,0.6425
266,0.5180,0.2320,0.6430
267,0.5330,0.2450,0.6440
268,0.5240,0.2350,0.6445
269,0.5470,0.2560,0.6455
270,0.5230,0.2310,0.6460
271,0.5220,0.2310,0.6455
272,0.5260,0.2340,0.6460
273,0.5220,0.2290,0.6465
274,0.5290,0.2360,0.6465
275,0.5480,0.2530,0.6475
276,0.5470,0.2520,0.6475
277,0.5490,0.2530,0.6480
278,0.5620,0.2660,0.6480
279,0.5620,0.2660,0.6480
280,0.5610,0.2640,0.6485
281,0.5600,0.2630,0.6485
282,0.6410,0.3370,0.6520
283,0.6410,0.3370,0.6520
284,0.6380,0.3330,0.6525
285,0.6380,0.3330,0.6525
286,0.6430,0.3340,0.6545
287,0.6280,0.3190,0.6545
288,0.6210,0.3080,0.6565
289,0.6200,0.3070,0.6565
290,0.6200,0.3070,0.6565
291,0.6200,0.3070,0.6565
292,0.6310,0.3130,0.6590
293,0.6310,0.3130,0.6590
294,0.6290,0.3100,0.6595
295,0.6130,0.2920,0.6605
296,0.6180,0.2960,0.6610
297,0.6180,0.2960,0.6610
298,0.6130,0.2900,0.6615
299,0.6130,0.2890,0.6620
300,0.6130,0.2890,0.6620
301,0.6130,0.2890,0.6620
302,0.6130,0.2890,0.6620
303,0.6140,0.3160,0.6490
304,0.6110,0.3130,0.6490
305,0.6160,0.3130,0.6515
306,0.6160,0.3130,0.6515
307,0.6160,0.3120,0.6520
308,0.5970,0.2930,0.6520
309,0.5970,0.2910,0.6530
310,0.6320,0.3190,0.6565
311,0.6330,0.3180,0.6575
312,0.6320,0.3170,0.6575
313,0.6360,0.3180,0.6590
314,0.6280,0.3100,0.6590
315,0.6280,0.3100,0.6590
316,0.6300,0.3110,0.6595
317,0.6280,0.3090,0.6595
318,0.6290,0.3100,0.6595
319,0.6300,0.3100,0.6600
320,0.6300,0.3100,0.6600
321,0.6280,0.3080,0.6600
322,0.6290,0.3070,0.6610
323,0.6250,0.3000,0.6625
324,0.6250,0.3000,0.6625
325,0.6360,0.3100,0.6630
326,0.6280,0.2810,0.6735
327,0.6280,0.2810,0.6735
328,0.6160,0.2640,0.6760
329,0.6140,0.2610,0.6765
330,0.6150,0.2620,0.6765
331,0.6150,0.2620,0.6765
332,0.6180,0.2630,0.6775
333,0.6060,0.2400,0.6830
334,0.6090,0.2390,0.6850
335,0.5830,0.2110,0.6860
336,0.5860,0.2120,0.6870
337,0.5900,0.2170,0.6865
338,0.5950,0.2190,0.6880
339,0.6450,0.2660,0.6895
340,0.6450,0.2660,0.6895
341,0.6390,0.2580,0.6905
342,0.6390,0.2580,0.6905
343,0.6330,0.2520,0.6905
344,0.6320,0.2500,0.6910
345,0.6400,0.2560,0.6920
346,0.6470,0.2600,0.6935
347,0.6410,0.2530,0.6940
348,0.6410,0.2530,0.6940
349,0.6430,0.2550,0.6940
350,0.6370,0.2480,0.6945
351,0.6430,0.2540,0.6945
352,0.6380,0.2480,0.6950
353,0.6370,0.2450,0.6960
354,0.6430,0.2500,0.6965
355,0.6430,0.2500,0.6965
356,0.6430,0.2500,0.6965
357,0.6430,0.2500,0.6965
358,0.6430,0.2500,0.6965
359,0.6440,0.2510,0.6965
360,0.6500,0.2550,0.6975
361,0.6500,0.2550,0.6975
362,0.6500,0.2550,0.6975
363,0.6580,0.2620,0.6980
364,0.6580,0.2620,0.6980
365,0.6550,0.2570,0.6990
366,0.6530,0.2540,0.6995
367,0.6540,0.2550,0.6995
368,0.6490,0.2480,0.7005
369,0.6490,0.2480,0.7005
370,0.6510,0.2450,0.7030
371,0.6550,0.2480,0.7035
372,0.6540,0.2480,0.7030
373,0.6540,0.2470,0.7035
374,0.6550,0.2470,0.7040
375,0.6550,0.2470,0.7040
376,0.6500,0.2380,0.7060
377,0.6500,0.2380,0.7060
378,0.6510,0.2360,0.7075
379,0.6510,0.2360,0.7075
380,0.6510,0.2370,0.7070
381,0.6500,0.2340,0.7080
382,0.6500,0.2340,0.7080
383,0.6530,0.2370,0.7080
384,0.6500,0.2340,0.7080
385,0.6610,0.2420,0.7095
386,0.6610,0.2420,0.7095
387,0.6600,0.2410,0.7095
388,0.6600,0.2390,0.7105
389,0.6610,0.2400,0.7105
390,0.6590,0.2380,0.7105
391,0.6590,0.2380,0.7105
392,0.6590,0.2370,0.7110
393,0.6540,0.2310,0.7115
394,0.6540,0.2310,0.7115
395,0.6540,0.2310,0.7115
396,0.6560,0.2330,0.7115
397,0.6470,0.2240,0.7115
398,0.6560,0.2310,0.7125
399,0.6630,0.2350,0.7140
400,0.6630,0.2350,0.7140
401,0.6630,0.2350,0.7140
402,0.6610,0.2290,0.7160
403,0.6610,0.2300,0.7155
404,0.6610,0.2300,0.7155
405,0.6610,0.2290,0.7160
406,0.6610,0.2290,0.7160
407,0.6610,0.2280,0.7165
408,0.6610,0.2280,0.7165
409,0.6610,0.2280,0.7165
410,0.6610,0.2280,0.7165
411,0.6590,0.2240,0.7175
412,0.6590,0.2240,0.7175
413,0.6580,0.2240,0.7170
414,0.6580,0.2240,0.7170
415,0.6530,0.2170,0.7180
416,0.6560,0.2200,0.7180
417,0.6560,0.2200,0.7180
418,0.6560,0.2200,0.7180
419,0.6600,0.2230,0.7185
420,0.6590,0.2220,0.7185
421,0.6660,0.2290,0.7185
422,0.6670,0.2290,0.7190
423,0.6670,0.2290,0.7190
424,0.6620,0.2200,0.7210
425,0.6610,0.2200,0.7205
426,0.6540,0.2090,0.7225
427,0.6540,0.2090,0.7225
428,0.6540,0.2080,0.7230
429,0.6540,0.2080,0.7230
430,0.6480,0.1960,0.7260
431,0.6480,0.1960,0.7260
432,0.6520,0.1990,0.7265
433,0.6520,0.1990,0.7265
434,0.6490,0.1950,0.7270
435,0.6580,0.2040,0.7270
436,0.6490,0.1940,0.7275
437,0.6540,0.1980,0.7280
438,0.6540,0.1980,0.7280
439,0.6600,0.2010,0.7295
440,0.6600,0.2010,0.7295
441,0.6600,0.2010,0.7295
442,0.6630,0.2040,0.7295
443,0.6590,0.2000,0.7295
444,0.6600,0.2010,0.7295
445,0.6580,0.1970,0.7305
446,0.6580,0.1970,0.7305
447,0.6820,0.2200,0.7310
448,0.6850,0.2210,0.7320
449,0.6840,0.2180,0.7330
450,0.6870,0.2200,0.7335
451,0.6870,0.2200,0.7335
452,0.6670,0.2610,0.7030
453,0.6680,0.2610,0.7035
454,0.6680,0.2610,0.7035
455,0.6640,0.2560,0.7040
456,0.6640,0.2560,0.7040
457,0.6640,0.2560,0.7040
458,0.6640,0.2550,0.7045
459,0.6640,0.2550,0.7045
460,0.6650,0.2550,0.7050
461,0.6650,0.2550,0.7050
462,0.6560,0.2460,0.7050
463,0.6560,0.2460,0.7050
464,0.6560,0.2460,0.7050
465,0.6560,0.2450,0.7055
466,0.6660,0.2550,0.7055
467,0.6670,0.2550,0.7060
468,0.6620,0.2500,0.7060
469,0.6640,0.2510,0.7065
470,0.6640,0.2510,0.7065
471,0.6640,0.2500,0.7070
472,0.6630,0.2480,0.7075
473,0.6630,0.2470,0.7080
474,0.6630,0.2470,0.7080
475,0.6550,0.2380,0.7085
476,0.6550,0.2380,0.7085
477,0.6550,0.2380,0.7085
478,0.6550,0.2380,0.7085
479,0.6550,0.2380,0.7085
480,0.6480,0.2300,0.7090
481,0.6470,0.2290,0.7090
482,0.6470,0.2290,0.7090
483,0.6470,0.2290,0.7090
484,0.6470,0.2290,0.7090
485,0.6470,0.2290,0.7090
486,0.6550,0.2360,0.7095
487,0.6450,0.2260,0.7095
488,0.6540,0.2350,0.7095
489,0.6540,0.2340,0.7100
490,0.6540,0.2340,0.7100
491,0.6540,0.2340,0.7100
492,0.6540,0.2340,0.7100
493,0.6430,0.2230,0.7100
494,0.6540,0.2340,0.7100
495,0.6450,0.2250,0.7100
496,0.6440,0.2230,0.7105
497,0.6440,0.2210,0.7115
498,0.6470,0.2220,0.7125
499,0.6470,0.2220,0.7125
500,0.6470,0.2220,0.7125
501,0.6460,0.2210,0.7125
502,0.6500,0.2230,0.7135
503,0.6500,0.2230,0.7135
504,0.6500,0.2230,0.7135
505,0.6560,0.2260,0.7150
506,0.6580,0.2280,0.7150
507,0.6600,0.2300,0.7150
508,0.6600,0.2300,0.7150
509,0.6590,0.2270,0.7160
510,0.6590,0.2270,0.7160
511,0.6590,0.2260,0.7165
512,0.6600,0.2270,0.7165
513,0.6600,0.2260,0.7170
514,0.6620,0.2280,0.7170
515,0.6630,0.2280,0.7175
516,0.6620,0.2270,0.7175
517,0.6660,0.2310,0.7175
518,0.6660,0.2310,0.7175
519,0.6670,0.2320,0.7175
520,0.6730,0.2370,0.7180
521,0.6730,0.2370,0.7180
522,0.6720,0.2350,0.7185
523,0.6720,0.2360,0.7180
524,0.6720,0.2360,0.7180
525,0.6720,0.2360,0.7180
526,0.6720,0.2350,0.7185
527,0.6720,0.2350,0.7185
528,0.6740,0.2360,0.7190
529,0.6740,0.2360,0.7190
530,0.6720,0.2340,0.7190
531,0.6720,0.2340,0.7190
532,0.6720,0.2340,0.7190
533,0.6720,0.2340,0.7190
534,0.6700,0.2320,0.7190
535,0.6700,0.2320,0.7190
536,0.6700,0.2320,0.7190
537,0.6710,0.2330,0.7190
538,0.6710,0.2330,0.7190
539,0.6710,0.2320,0.7195
540,0.6670,0.2280,0.7195
541,0.6670,0.2280,0.7195
542,0.6670,0.2280,0.7195
543,0.6670,0.2280,0.7195
544,0.6670,0.2280,0.7195
545,0.6670,0.2280,0.7195
546,0.6670,0.2280,0.7195
547,0.6670,0.2280,0.7195
548,0.6670,0.2280,0.7195
549,0.6670,0.2280,0.7195
550,0.6670,0.2280,0.7195
551,0.6670,0.2280,0.7195
552,0.6670,0.2280,0.7195
553,0.6670,0.2280,0.7195
554,0.6670,0.2280,0.7195
555,0.6670,0.2280,0.7195
556,0.6670,0.2280,0.7195
557,0.6680,0.2290,0.7195
558,0.6760,0.2340,0.7210
559,0.6760,0.2340,0.7210
560,0.6760,0.2340,0.7210
561,0.6760,0.2340,0.7210
562,0.6760,0.2340,0.7210
563,0.6760,0.2340,0.7210
564,0.6760,0.2320,0.7220
565,0.6760,0.2330,0.7215
566,0.6760,0.2320,0.7220
567,0.6750,0.2310,0.7220
568,0.6750,0.2310,0.7220
569,0.6750,0.2310,0.7220
570,0.6760,0.2310,0.7225
571,0.6760,0.2310,0.7225
572,0.6740,0.2280,0.7230
573,0.6740,0.2280,0.7230
574,0.6700,0.2210,0.7245
575,0.6700,0.2210,0.7245
576,0.6690,0.2210,0.7240
577,0.6700,0.2210,0.7245
578,0.6700,0.2210,0.7245
579,0.6700,0.2210,0.7245
580,0.6700,0.2210,0.7245
581,0.6700,0.2210,0.7245
582,0.6710,0.2220,0.7245
583,0.6710,0.2220,0.7245
584,0.6720,0.2220,0.7250
585,0.6700,0.2190,0.7255
586,0.6650,0.2120,0.7265
587,0.6650,0.2120,0.7265
588,0.6650,0.2120,0.7265
589,0.6660,0.2130,0.7265
590,0.6660,0.2130,0.7265
591,0.6650,0.2120,0.7265
592,0.6650,0.2120,0.7265
593,0.6660,0.2130,0.7265
594,0.6680,0.2140,0.7270
595,0.6680,0.2140,0.7270
596,0.6680,0.2140,0.7270
597,0.6710,0.2170,0.7270
598,0.6710,0.2170,0.7270
599,0.6730,0.2180,0.7275
600,0.6730,0.2180,0.7275
601,0.6730,0.2180,0.7275
602,0.6470,0.2410,0.7030
603,0.6480,0.2420,0.7030
604,0.6480,0.2410,0.7035
605,0.6450,0.2380,0.7035
606,0.6540,0.2460,0.7040
607,0.6540,0.2460,0.7040
608,0.6590,0.2490,0.7050
609,0.6590,0.2490,0.7050
610,0.6570,0.2470,0.7050
611,0.6680,0.2560,0.7060
612,0.6680,0.2560,0.7060
613,0.6680,0.2560,0.7060
614,0.6680,0.2560,0.7060
615,0.6680,0.2560,0.7060
616,0.6640,0.2500,0.7070
617,0.6640,0.2500,0.7070
618,0.6650,0.2500,0.7075
619,0.6650,0.2500,0.7075
620,0.6650,0.2500,0.7075
621,0.6640,0.2490,0.7075
622,0.6600,0.2450,0.7075
623,0.6640,0.2480,0.7080
624,0.6640,0.2480,0.7080
625,0.6630,0.2480,0.7075
626,0.6610,0.2460,0.7075
627,0.6610,0.2460,0.7075
628,0.6620,0.2460,0.7080
629,0.6640,0.2480,0.7080
630,0.6640,0.2470,0.7085
631,0.6650,0.2480,0.7085
632,0.6650,0.2480,0.7085
633,0.6650,0.2480,0.7085
634,0.6650,0.2480,0.7085
635,0.6650,0.2480,0.7085
636,0.6660,0.2480,0.7090
637,0.6660,0.2480,0.7090
638,0.6640,0.2450,0.7095
639,0.6630,0.2450,0.7090
640,0.6650,0.2470,0.7090
641,0.6660,0.2470,0.7095
642,0.6660,0.2470,0.7095
643,0.6660,0.2460,0.7100
644,0.6660,0.2460,0.7100
645,0.6670,0.2470,0.7100
646,0.6670,0.2470,0.7100
647,0.6670,0.2470,0.7100
648,0.6670,0.2470,0.7100
649,0.6670,0.2470,0.7100
650,0.6680,0.2480,0.7100
651,0.6680,0.2480,0.7100
652,0.6680,0.2480,0.7100
653,0.6720,0.2510,0.7105
654,0.6660,0.2450,0.7105
655,0.6660,0.2450,0.7105
656,0.6660,0.2450,0.7105
657,0.6660,0.2450,0.7105
658,0.6650,0.2420,0.7115
659,0.6650,0.2420,0.7115
660,0.6660,0.2430,0.7115
661,0.6660,0.2430,0.7115
662,0.6650,0.2420,0.7115
663,0.6710,0.2460,0.7125
664,0.6710,0.2460,0.7125
665,0.6710,0.2460,0.7125
666,0.6710,0.2470,0.7120
667,0.6710,0.2470,0.7120
668,0.6710,0.2470,0.7120
669,0.6710,0.2470,0.7120
670,0.6720,0.2470,0.7125
671,0.6720,0.2470,0.7125
672,0.6720,0.2470,0.7125
673,0.6720,0.2470,0.7125
674,0.6710,0.2450,0.7130
675,0.6710,0.2450,0.7130
676,0.6710,0.2450,0.7130
677,0.6710,0.2450,0.7130
678,0.6710,0.2450,0.7130
679,0.6710,0.2450,0.7130
680,0.6710,0.2450,0.7130
681,0.6710,0.2450,0.7130
682,0.6710,0.2450,0.7130
683,0.6710,0.2450,0.7130
684,0.6710,0.2450,0.7130
685,0.6740,0.2480,0.7130
686,0.6730,0.2450,0.7140
687,0.6730,0.2450,0.7140
688,0.6730,0.2450,0.7140
689,0.6770,0.2480,0.7145
690,0.6790,0.2490,0.7150
691,0.6790,0.2490,0.7150
692,0.6790,0.2490,0.7150
693,0.6790,0.2490,0.7150
694,0.6790,0.2490,0.7150
695,0.6790,0.2490,0.7150
696,0.6770,0.2470,0.7150
697,0.6770,0.2470,0.7150
698,0.6770,0.2470,0.7150
699,0.6750,0.2440,0.7155
700,0.6750,0.2440,0.7155
701,0.6740,0.2420,0.7160
702,0.6720,0.2400,0.7160
703,0.6720,0.2400,0.7160
704,0.6720,0.2400,0.7160
705,0.6720,0.2400,0.7160
706,0.6720,0.2400,0.7160
707,0.6740,0.2420,0.7160
708,0.6750,0.2430,0.7160
709,0.6750,0.2430,0.7160
710,0.6750,0.2430,0.7160
711,0.6750,0.2430,0.7160
712,0.6750,0.2430,0.7160
713,0.6740,0.2410,0.7165
714,0.6740,0.2410,0.7165
715,0.6760,0.2430,0.7165
716,0.6760,0.2420,0.7170
717,0.6750,0.2410,0.7170
718,0.6770,0.2430,0.7170
719,0.6770,0.2430,0.7170
720,0.6740,0.2390,0.7175
721,0.6740,0.2390,0.7175
722,0.6740,0.2390,0.7175
723,0.6740,0.2390,0.7175
724,0.6740,0.2390,0.7175
725,0.6740,0.2380,0.7180
726,0.6740,0.2380,0.7180
727,0.6750,0.2400,0.7175
728,0.6750,0.2400,0.7175
729,0.6760,0.2410,0.7175
730,0.6760,0.2390,0.7185
731,0.6760,0.2390,0.7185
732,0.6760,0.2390,0.7185
733,0.6770,0.2400,0.7185
734,0.6850,0.2470,0.7190
735,0.6850,0.2470,0.7190
736,0.6850,0.2470,0.7190
737,0.6830,0.2440,0.7195
738,0.6830,0.2440,0.7195
739,0.6830,0.2440,0.7195
740,0.6830,0.2440,0.7195
741,0.6830,0.2450,0.7190
742,0.6830,0.2450,0.7190
743,0.6830,0.2450,0.7190
744,0.6810,0.2410,0.7200
745,0.6820,0.2430,0.7195
746,0.6820,0.2430,0.7195
747,0.6830,0.2440,0.7195
748,0.6830,0.2430,0.7200
749,0.6830,0.2430,0.7200
750,0.6830,0.2430,0.7200
751,0.6830,0.2430,0.7200
752,0.6460,0.2570,0.6945
753,0.6460,0.2570,0.6945
754,0.6470,0.2580,0.6945
755,0.6470,0.2580,0.6945
756,0.6470,0.2580,0.6945
757,0.6470,0.2570,0.6950
758,0.6470,0.2570,0.6950
759,0.6470,0.2570,0.6950
760,0.6470,0.2570,0.6950
761,0.6470,0.2570,0.6950
762,0.6470,0.2570,0.6950
763,0.6550,0.2630,0.6960
764,0.6550,0.2630,0.6960
765,0.6540,0.2610,0.6965
766,0.6530,0.2590,0.6970
767,0.6530,0.2590,0.6970
768,0.6540,0.2590,0.6975
769,0.6540,0.2590,0.6975
770,0.6530,0.2580,0.6975
771,0.6560,0.2600,0.6980
772,0.6570,0.2600,0.6985
773,0.6570,0.2600,0.6985
774,0.6570,0.2600,0.6985
775,0.6580,0.2610,0.6985
776,0.6580,0.2610,0.6985
777,0.6650,0.2670,0.6990
778,0.6660,0.2670,0.6995
779,0.6670,0.2680,0.6995
780,0.6700,0.2700,0.7000
781,0.6690,0.2700,0.6995
782,0.6690,0.2680,0.7005
783,0.6690,0.2680,0.7005
784,0.6690,0.2670,0.7010
785,0.6690,0.2670,0.7010
786,0.6680,0.2660,0.7010
787,0.6680,0.2660,0.7010
788,0.6670,0.2650,0.7010
789,0.6660,0.2640,0.7010
790,0.6680,0.2640,0.7020
791,0.6680,0.2640,0.7020
792,0.6720,0.2680,0.7020
793,0.6720,0.2680,0.7020
794,0.6720,0.2690,0.7015
795,0.6720,0.2680,0.7020
796,0.6720,0.2680,0.7020
797,0.6690,0.2640,0.7025
798,0.6700,0.2640,0.7030
799,0.6700,0.2640,0.7030
800,0.6700,0.2640,0.7030
801,0.6700,0.2640,0.7030
802,0.6700,0.2640,0.7030
803,0.6700,0.2640,0.7030
804,0.6700,0.2640,0.7030
805,0.6700,0.2640,0.7030
806,0.6690,0.2620,0.7035
807,0.6690,0.2620,0.7035
808,0.6690,0.2620,0.7035
809,0.6730,0.2660,0.7035
810,0.6730,0.2660,0.7035
811,0.6730,0.2660,0.7035
812,0.6730,0.2660,0.7035
813,0.6740,0.2650,0.7045
814,0.6740,0.2650,0.7045
815,0.6780,0.2690,0.7045
816,0.6780,0.2680,0.7050
817,0.6800,0.2680,0.7060
818,0.6770,0.2650,0.7060
819,0.6770,0.2650,0.7060
820,0.6770,0.2650,0.7060
821,0.6780,0.2650,0.7065
822,0.6780,0.2650,0.7065
823,0.6780,0.2650,0.7065
824,0.6780,0.2650,0.7065
825,0.6780,0.2650,0.7065
826,0.6780,0.2650,0.7065
827,0.6770,0.2640,0.7065
828,0.6780,0.2640,0.7070
829,0.6790,0.2630,0.7080
830,0.6800,0.2640,0.7080
831,0.6800,0.2640,0.7080
832,0.6800,0.2640,0.7080
833,0.6800,0.2640,0.7080
834,0.6800,0.2630,0.7085
835,0.6800,0.2630,0.7085
836,0.6800,0.2630,0.7085
837,0.6800,0.2620,0.7090
838,0.6770,0.2580,0.7095
839,0.6770,0.2580,0.7095
840,0.6770,0.2570,0.7100
841,0.6760,0.2560,0.7100
842,0.6760,0.2560,0.7100
843,0.6750,0.2550,0.7100
844,0.6750,0.2550,0.7100
845,0.6770,0.2560,0.7105
846,0.6770,0.2560,0.7105
847,0.6790,0.2580,0.7105
848,0.6790,0.2580,0.7105
849,0.6790,0.2580,0.7105
850,0.6800,0.2580,0.7110
851,0.6830,0.2610,0.7110
852,0.6830,0.2610,0.7110
853,0.6820,0.2600,0.7110
854,0.6820,0.2590,0.7115
855,0.6770,0.2530,0.7120
856,0.6800,0.2550,0.7125
857,0.6830,0.2580,0.7125
858,0.6830,0.2580,0.7125
859,0.6830,0.2580,0.7125
860,0.6830,0.2580,0.7125
861,0.6830,0.2570,0.7130
862,0.6820,0.2560,0.7130
863,0.6880,0.2610,0.7135
864,0.6840,0.2560,0.7140
865,0.6910,0.2620,0.7145
866,0.6890,0.2570,0.7160
867,0.6890,0.2570,0.7160
868,0.6890,0.2570,0.7160
869,0.6890,0.2560,0.7165
870,0.6900,0.2560,0.7170
871,0.6900,0.2560,0.7170
872,0.6890,0.2560,0.7165
873,0.6890,0.2560,0.7165
874,0.6900,0.2560,0.7170
875,0.6900,0.2560,0.7170
876,0.6900,0.2570,0.7165
877,0.6900,0.2560,0.7170
878,0.6900,0.2560,0.7170
879,0.6860,0.2510,0.7175
880,0.6850,0.2510,0.7170
881,0.6860,0.2510,0.7175
882,0.6770,0.2420,0.7175
883,0.6850,0.2500,0.7175
884,0.6850,0.2500,0.7175
885,0.6870,0.2510,0.7180
886,0.6870,0.2510,0.7180
887,0.6870,0.2510,0.7180
888,0.6880,0.2520,0.7180
889,0.6880,0.2520,0.7180
890,0.6870,0.2510,0.7180
891,0.6870,0.2510,0.7180
892,0.6870,0.2510,0.7180
893,0.6870,0.2510,0.7180
894,0.6880,0.2510,0.7185
895,0.6930,0.2560,0.7185
896,0.6930,0.2560,0.7185
897,0.6930,0.2550,0.7190
898,0.6930,0.2550,0.7190
899,0.6930,0.2550,0.7190
900,0.6930,0.2550,0.7190
901,0.6930,0.2550,0.7190
902,0.6700,0.2860,0.6920
903,0.6700,0.2860,0.6920
904,0.6690,0.2850,0.6920
905,0.6690,0.2850,0.6920
906,0.6680,0.2840,0.6920
907,0.6680,0.2840,0.6920
908,0.6680,0.2840,0.6920
909,0.6680,0.2840,0.6920
910,0.6670,0.2830,0.6920
911,0.6670,0.2830,0.6920
912,0.6670,0.2830,0.6920
913,0.6670,0.2830,0.6920
914,0.6670,0.2820,0.6925
915,0.6680,0.2820,0.6930
916,0.6680,0.2820,0.6930
917,0.6640,0.2770,0.6935
918,0.6640,0.2770,0.6935
919,0.6630,0.2760,0.6935
920,0.6650,0.2780,0.6935
921,0.6640,0.2760,0.6940
922,0.6650,0.2770,0.6940
923,0.6650,0.2770,0.6940
924,0.6640,0.2770,0.6935
925,0.6650,0.2770,0.6940
926,0.6650,0.2770,0.6940
927,0.6650,0.2770,0.6940
928,0.6650,0.2770,0.6940
929,0.6650,0.2760,0.6945
930,0.6650,0.2760,0.6945
931,0.6650,0.2760,0.6945
932,0.6650,0.2760,0.6945
933,0.6650,0.2760,0.6945
934,0.6610,0.2710,0.6950
935,0.6630,0.2720,0.6955
936,0.6640,0.2720,0.6960
937,0.6690,0.2770,0.6960
938,0.6690,0.2770,0.6960
939,0.6700,0.2790,0.6955
940,0.6700,0.2780,0.6960
941,0.6680,0.2760,0.6960
942,0.6690,0.2770,0.6960
943,0.6680,0.2750,0.6965
944,0.6700,0.2770,0.6965
945,0.6700,0.2770,0.6965
946,0.6700,0.2770,0.6965
947,0.6720,0.2790,0.6965
948,0.6720,0.2790,0.6965
949,0.6720,0.2790,0.6965
950,0.6760,0.2810,0.6975
951,0.6760,0.2810,0.6975
952,0.6760,0.2800,0.6980
953,0.6760,0.2800,0.6980
954,0.6760,0.2800,0.6980
955,0.6740,0.2780,0.6980
956,0.6700,0.2730,0.6985
957,0.6700,0.2730,0.6985
958,0.6730,0.2750,0.6990
959,0.6730,0.2750,0.6990
960,0.6700,0.2720,0.6990
961,0.6710,0.2730,0.6990
962,0.6710,0.2730,0.6990
963,0.6790,0.2810,0.6990
964,0.6730,0.2740,0.6995
965,0.6730,0.2740,0.6995
966,0.6730,0.2740,0.6995
967,0.6730,0.2740,0.6995
968,0.6730,0.2740,0.6995
969,0.6730,0.2740,0.6995
970,0.6730,0.2730,0.7000
971,0.6740,0.2750,0.6995
972,0.6750,0.2760,0.6995
973,0.6740,0.2740,0.7000
974,0.6750,0.2750,0.7000
975,0.6750,0.2750,0.7000
976,0.6730,0.2720,0.7005
977,0.6730,0.2720,0.7005
978,0.6740,0.2730,0.7005
979,0.6740,0.2730,0.7005
980,0.6750,0.2730,0.7010
981,0.6750,0.2730,0.7010
982,0.6740,0.2730,0.7005
983,0.6740,0.2730,0.7005
984,0.6740,0.2730,0.7005
985,0.6740,0.2730,0.7005
986,0.6760,0.2740,0.7010
987,0.6760,0.2740,0.7010
988,0.6740,0.2730,0.7005
989,0.6740,0.2730,0.7005
990,0.6740,0.2730,0.7005
991,0.6740,0.2720,0.7010
992,0.6730,0.2700,0.7015
993,0.6780,0.2750,0.7015
994,0.6790,0.2750,0.7020
995,0.6790,0.2750,0.7020
996,0.6790,0.2750,0.7020
997,0.6760,0.2710,0.7025
998,0.6820,0.2760,0.7030
999,0.6820,0.2760,0.7030
1000,0.6810,0.2760,0.7025


==> data/falconsai_gen_G2.csv <==
gen,A,B,acc
1,0.1380,0.0810,0.5285
2,0.1380,0.0810,0.5285
3,0.1370,0.0710,0.5330
4,0.1450,0.0760,0.5345
5,0.1490,0.0740,0.5375
6,0.1920,0.0950,0.5485
7,0.1970,0.0940,0.5515
8,0.1970,0.0940,0.5515
9,0.1980,0.0820,0.5580
10,0.2170,0.0840,0.5665
11,0.2170,0.0840,0.5665
12,0.2470,0.1170,0.5650
13,0.2050,0.0670,0.5690
14,0.2720,0.1160,0.5780
15,0.2720,0.1160,0.5780
16,0.3030,0.1400,0.5815
17,0.3110,0.1420,0.5845
18,0.3110,0.1420,0.5845
19,0.3070,0.1340,0.5865
20,0.3460,0.1490,0.5985
21,0.3460,0.1490,0.5985
22,0.3460,0.1490,0.5985
23,0.2820,0.0890,0.5965
24,0.3320,0.1300,0.6010
25,0.2970,0.0770,0.6100
26,0.2970,0.0770,0.6100
27,0.3430,0.0990,0.6220
28,0.3430,0.0990,0.6220
29,0.3480,0.0970,0.6255
30,0.3480,0.0880,0.6300
31,0.3480,0.0880,0.6300
32,0.3640,0.1750,0.5945
33,0.3650,0.1640,0.6005
34,0.3520,0.1360,0.6080
35,0.3620,0.1400,0.6110
36,0.3620,0.1400,0.6110
37,0.3270,0.1150,0.6060
38,0.3640,0.1300,0.6170
39,0.3750,0.1380,0.6185
40,0.4320,0.1790,0.6265
41,0.4320,0.1790,0.6265
42,0.3860,0.1550,0.6155
43,0.3770,0.1060,0.6355
44,0.3810,0.1100,0.6355
45,0.3800,0.1060,0.6370
46,0.4070,0.1200,0.6435
47,0.4180,0.1190,0.6495
48,0.4430,0.1410,0.6510
49,0.4450,0.1310,0.6570
50,0.4620,0.1340,0.6640
51,0.4560,0.1260,0.6650
52,0.4910,0.1570,0.6670
53,0.4910,0.1570,0.6670
54,0.5410,0.1970,0.6720
55,0.5460,0.1970,0.6745
56,0.5670,0.2090,0.6790
57,0.5640,0.2000,0.6820
58,0.5740,0.1960,0.6890
59,0.5740,0.1960,0.6890
60,0.5750,0.1970,0.6890
61,0.5790,0.1980,0.6905
62,0.5770,0.1930,0.6920
63,0.5770,0.1930,0.6920
64,0.5770,0.1930,0.6920
65,0.5780,0.1940,0.6920
66,0.5800,0.1950,0.6925
67,0.5840,0.1960,0.6940
68,0.5890,0.1980,0.6955
69,0.6170,0.2240,0.6965
70,0.6280,0.2330,0.6975
71,0.6280,0.2330,0.6975
72,0.3290,0.4620,0.4335
73,0.3080,0.4460,0.4310
74,0.3000,0.4430,0.4285
75,0.2930,0.4510,0.4210
76,0.2930,0.4510,0.4210
77,0.3270,0.4880,0.4195
78,0.3210,0.4890,0.4160
79,0.3150,0.4910,0.4120
80,0.3150,0.4920,0.4115
81,0.3150,0.5190,0.3980
82,0.3560,0.5730,0.3915
83,0.3830,0.6110,0.3860
84,0.3860,0.6150,0.3855
85,0.3850,0.6150,0.3850
86,0.3680,0.6090,0.3795
87,0.3700,0.6120,0.3790
88,0.3690,0.6110,0.3790
89,0.3560,0.6220,0.3670
90,0.3560,0.6220,0.3670
91,0.3570,0.6240,0.3665
92,0.3590,0.6300,0.3645
93,0.3620,0.6360,0.3630
94,0.3620,0.6410,0.3605
95,0.3620,0.6410,0.3605
96,0.3800,0.6610,0.3595
97,0.3600,0.6440,0.3580
98,0.3600,0.6440,0.3580
99,0.3640,0.6510,0.3565
100,0.3560,0.6500,0.3530
101,0.3530,0.6480,0.3525
102,0.3410,0.6400,0.3505
103,0.3410,0.6400,0.3505
104,0.3350,0.6360,0.3495
105,0.3330,0.6370,0.3480
106,0.3330,0.6370,0.3480
107,0.3610,0.6700,0.3455
108,0.3610,0.6700,0.3455
109,0.3720,0.6830,0.3445
110,0.3720,0.6830,0.3445
111,0.3720,0.6830,0.3445
112,0.3710,0.6850,0.3430
113,0.3590,0.6760,0.3415
114,0.3820,0.7050,0.3385
115,0.3830,0.7090,0.3370
116,0.3850,0.7120,0.3365
117,0.3870,0.7140,0.3365
118,0.3920,0.7210,0.3355
119,0.4030,0.7330,0.3350
120,0.3920,0.7230,0.3345
121,0.4160,0.7470,0.3345
122,0.3720,0.7050,0.3335
123,0.3920,0.7270,0.3325
124,0.3710,0.7070,0.3320
125,0.3760,0.7220,0.3270
126,0.3760,0.7220,0.3270
127,0.3760,0.7220,0.3270
128,0.3820,0.7300,0.3260
129,0.3480,0.6980,0.3250
130,0.3480,0.6980,0.3250
131,0.3460,0.6980,0.3240
132,0.3490,0.7060,0.3215
133,0.3490,0.7060,0.3215
134,0.3470,0.7050,0.3210
135,0.3470,0.7050,0.3210
136,0.3440,0.7050,0.3195
137,0.3440,0.7050,0.3195
138,0.3450,0.7060,0.3195
139,0.3490,0.7120,0.3185
140,0.3410,0.7050,0.3180
141,0.3410,0.7060,0.3175
142,0.3410,0.7060,0.3175
143,0.3550,0.7220,0.3165
144,0.3560,0.7240,0.3160
145,0.3600,0.7280,0.3160
146,0.3590,0.7290,0.3150
147,0.3590,0.7290,0.3150
148,0.3590,0.7290,0.3150
149,0.3550,0.7280,0.3135
150,0.3550,0.7280,0.3135
151,0.3550,0.7280,0.3135
152,0.3550,0.7280,0.3135
153,0.5870,0.3820,0.6025
154,0.5850,0.3780,0.6035
155,0.5910,0.3790,0.6060
156,0.6000,0.3830,0.6085
157,0.6000,0.3830,0.6085
158,0.5420,0.3150,0.6135
159,0.5420,0.3150,0.6135
160,0.5440,0.3170,0.6135
161,0.5260,0.2790,0.6235
162,0.5260,0.2790,0.6235
163,0.5360,0.2840,0.6260
164,0.5650,0.3090,0.6280
165,0.5670,0.3080,0.6295
166,0.5670,0.3080,0.6295
167,0.5660,0.3060,0.6300
168,0.5670,0.3060,0.6305
169,0.5570,0.2880,0.6345
170,0.5620,0.2900,0.6360
171,0.5620,0.2900,0.6360
172,0.5610,0.2870,0.6370
173,0.5980,0.3210,0.6385
174,0.6040,0.3260,0.6390
175,0.6040,0.3260,0.6390
176,0.6070,0.3180,0.6445
177,0.6090,0.3200,0.6445
178,0.6380,0.3340,0.6520
179,0.6380,0.3340,0.6520
180,0.6340,0.3300,0.6520
181,0.6350,0.3290,0.6530
182,0.6230,0.3150,0.6540
183,0.6260,0.3150,0.6555
184,0.6270,0.3150,0.6560
185,0.6330,0.3200,0.6565
186,0.6150,0.2960,0.6595
187,0.6160,0.2970,0.6595
188,0.6160,0.2970,0.6595
189,0.6160,0.2970,0.6595
190,0.6180,0.2970,0.6605
191,0.6060,0.2810,0.6625
192,0.6140,0.2890,0.6625
193,0.6140,0.2880,0.6630
194,0.6160,0.2900,0.6630
195,0.6130,0.2860,0.6635
196,0.6140,0.2860,0.6640
197,0.6550,0.3220,0.6665
198,0.6630,0.3260,0.6685
199,0.6630,0.3260,0.6685
200,0.6620,0.3240,0.6690
201,0.6680,0.3300,0.6690
202,0.6790,0.3320,0.6735
203,0.6990,0.3490,0.6750
204,0.7000,0.3500,0.6750
205,0.6890,0.3350,0.6770
206,0.6860,0.3320,0.6770
207,0.6460,0.2900,0.6780
208,0.6450,0.2860,0.6795
209,0.6450,0.2860,0.6795
210,0.6500,0.2880,0.6810
211,0.6500,0.2880,0.6810
212,0.6650,0.3010,0.6820
213,0.6660,0.3010,0.6825
214,0.6620,0.2970,0.6825
215,0.6650,0.2980,0.6835
216,0.6710,0.3010,0.6850
217,0.6710,0.3010,0.6850
218,0.6720,0.3010,0.6855
219,0.6630,0.2910,0.6860
220,0.6620,0.2890,0.6865
221,0.6620,0.2900,0.6860
222,0.6640,0.2900,0.6870
223,0.6540,0.2760,0.6890
224,0.6080,0.2210,0.6935
225,0.6090,0.2210,0.6940
226,0.6090,0.2210,0.6940
227,0.3920,0.3430,0.5245
228,0.1940,0.1100,0.5420
229,0.2310,0.1380,0.5465
230,0.2230,0.1260,0.5485
231,0.2230,0.1260,0.5485
232,0.2940,0.1880,0.5530
233,0.3000,0.1640,0.5680
234,0.3000,0.1640,0.5680
235,0.3040,0.1660,0.5690
236,0.3160,0.1740,0.5710
237,0.3270,0.1840,0.5715
238,0.3270,0.1840,0.5715
239,0.3270,0.1840,0.5715
240,0.3300,0.1840,0.5730
241,0.3330,0.1820,0.5755
242,0.3340,0.1820,0.5760
243,0.3380,0.1840,0.5770
244,0.3450,0.1880,0.5785
245,0.3530,0.1940,0.5795
246,0.3930,0.2260,0.5835
247,0.3830,0.2120,0.5855
248,0.3830,0.2120,0.5855
249,0.3970,0.2170,0.5900
250,0.3970,0.2170,0.5900
251,0.4260,0.2400,0.5930
252,0.4110,0.2220,0.5945
253,0.4260,0.2340,0.5960
254,0.4390,0.2390,0.6000
255,0.4390,0.2390,0.6000
256,0.4060,0.1930,0.6065
257,0.4250,0.2050,0.6100
258,0.4250,0.2050,0.6100
259,0.4150,0.1940,0.6105
260,0.4420,0.2120,0.6150
261,0.4410,0.2100,0.6155
262,0.4420,0.2100,0.6160
263,0.4490,0.2110,0.6190
264,0.4410,0.1990,0.6210
265,0.4420,0.1990,0.6215
266,0.4370,0.1890,0.6240
267,0.4440,0.1960,0.6240
268,0.4440,0.1960,0.6240
269,0.4480,0.2000,0.6240
270,0.4480,0.2000,0.6240
271,0.4560,0.2060,0.6250
272,0.4610,0.2090,0.6260
273,0.4710,0.2130,0.6290
274,0.4710,0.2130,0.6290
275,0.4730,0.2130,0.6300
276,0.4690,0.2080,0.6305
277,0.4690,0.2080,0.6305
278,0.4690,0.2060,0.6315
279,0.4730,0.2090,0.6320
280,0.4710,0.2060,0.6325
281,0.4710,0.2060,0.6325
282,0.4700,0.2040,0.6330
283,0.4610,0.1920,0.6345
284,0.4660,0.1960,0.6350
285,0.4740,0.2040,0.6350
286,0.4810,0.2080,0.6365
287,0.4470,0.1710,0.6380
288,0.4400,0.1640,0.6380
289,0.4530,0.1760,0.6385
290,0.4680,0.1880,0.6400
291,0.4680,0.1880,0.6400
292,0.4690,0.1880,0.6405
293,0.4650,0.1840,0.6405
294,0.4670,0.1850,0.6410
295,0.4670,0.1850,0.6410
296,0.4680,0.1850,0.6415
297,0.4700,0.1870,0.6415
298,0.4670,0.1840,0.6415
299,0.4690,0.1840,0.6425
300,0.4690,0.1840,0.6425
301,0.4690,0.1840,0.6425
302,0.4490,0.1830,0.6330
303,0.4540,0.1850,0.6345
304,0.4540,0.1850,0.6345
305,0.4540,0.1850,0.6345
306,0.4590,0.1890,0.6350
307,0.4590,0.1890,0.6350
308,0.4690,0.1980,0.6355
309,0.4690,0.1980,0.6355
310,0.4610,0.1860,0.6375
311,0.4610,0.1860,0.6375
312,0.4610,0.1860,0.6375
313,0.4800,0.2010,0.6395
314,0.4790,0.1990,0.6400
315,0.4790,0.1990,0.6400
316,0.4800,0.2010,0.6395
317,0.4780,0.1960,0.6410
318,0.4780,0.1960,0.6410
319,0.4790,0.1970,0.6410
320,0.4800,0.1980,0.6410
321,0.4840,0.2010,0.6415
322,0.4810,0.1950,0.6430
323,0.4910,0.2040,0.6435
324,0.4810,0.1940,0.6435
325,0.4950,0.2080,0.6435
326,0.5000,0.2110,0.6445
327,0.4930,0.2040,0.6445
328,0.4870,0.1980,0.6445
329,0.4870,0.1980,0.6445
330,0.4960,0.2050,0.6455
331,0.4960,0.2050,0.6455
332,0.4860,0.1930,0.6465
333,0.4860,0.1930,0.6465
334,0.4890,0.1920,0.6485
335,0.4890,0.1920,0.6485
336,0.4890,0.1920,0.6485
337,0.4950,0.1960,0.6495
338,0.4950,0.1960,0.6495
339,0.4950,0.1960,0.6495
340,0.4950,0.1960,0.6495
341,0.4950,0.1950,0.6500
342,0.4930,0.1930,0.6500
343,0.4940,0.1930,0.6505
344,0.4940,0.1930,0.6505
345,0.4940,0.1930,0.6505
346,0.4950,0.1940,0.6505
347,0.4950,0.1940,0.6505
348,0.4950,0.1940,0.6505
349,0.4950,0.1940,0.6505
350,0.4950,0.1940,0.6505
351,0.4950,0.1940,0.6505
352,0.4950,0.1930,0.6510
353,0.4950,0.1930,0.6510
354,0.4940,0.1900,0.6520
355,0.4940,0.1900,0.6520
356,0.4950,0.1880,0.6535
357,0.4950,0.1870,0.6540
358,0.4950,0.1870,0.6540
359,0.4940,0.1860,0.6540
360,0.4960,0.1870,0.6545
361,0.4940,0.1840,0.6550
362,0.4940,0.1840,0.6550
363,0.4950,0.1840,0.6555
364,0.4950,0.1840,0.6555
365,0.4960,0.1850,0.6555
366,0.4970,0.1840,0.6565
367,0.4970,0.1840,0.6565
368,0.4980,0.1850,0.6565
369,0.4980,0.1850,0.6565
370,0.5070,0.1930,0.6570
371,0.5070,0.1930,0.6570
372,0.5060,0.1930,0.6565
373,0.5060,0.1930,0.6565
374,0.5060,0.1920,0.6570
375,0.5060,0.1920,0.6570
376,0.5050,0.1920,0.6565
377,0.5040,0.1900,0.6570
378,0.5040,0.1900,0.6570
379,0.5040,0.1900,0.6570
380,0.5040,0.1890,0.6575
381,0.5060,0.1900,0.6580
382,0.5060,0.1900,0.6580
383,0.5090,0.1910,0.6590
384,0.5090,0.1910,0.6590
385,0.5100,0.1910,0.6595
386,0.5100,0.1910,0.6595
387,0.5090,0.1890,0.6600
388,0.4930,0.1720,0.6605
389,0.4930,0.1730,0.6600
390,0.4930,0.1720,0.6605
391,0.4930,0.1720,0.6605
392,0.4930,0.1720,0.6605
393,0.4930,0.1720,0.6605
394,0.4930,0.1720,0.6605
395,0.4930,0.1720,0.6605
396,0.4930,0.1720,0.6605
397,0.4930,0.1710,0.6610
398,0.4930,0.1710,0.6610
399,0.4930,0.1710,0.6610
400,0.4930,0.1710,0.6610
401,0.4930,0.1710,0.6610
402,0.4920,0.1700,0.6610
403,0.5100,0.1870,0.6615
404,0.5100,0.1870,0.6615
405,0.5120,0.1840,0.6640
406,0.5120,0.1840,0.6640
407,0.5120,0.1830,0.6645
408,0.5130,0.1840,0.6645
409,0.5120,0.1840,0.6640
410,0.5250,0.1910,0.6670
411,0.5250,0.1910,0.6670
412,0.5240,0.1890,0.6675
413,0.5250,0.1900,0.6675
414,0.5280,0.1930,0.6675
415,0.5280,0.1920,0.6680
416,0.5290,0.1930,0.6680
417,0.5270,0.1910,0.6680
418,0.5270,0.1910,0.6680
419,0.5270,0.1900,0.6685
420,0.5280,0.1910,0.6685
421,0.5280,0.1910,0.6685
422,0.5280,0.1910,0.6685
423,0.5280,0.1900,0.6690
424,0.5280,0.1900,0.6690
425,0.5280,0.1900,0.6690
426,0.5280,0.1900,0.6690
427,0.5270,0.1890,0.6690
428,0.5260,0.1880,0.6690
429,0.5280,0.1890,0.6695
430,0.5270,0.1870,0.6700
431,0.5260,0.1870,0.6695
432,0.5260,0.1870,0.6695
433,0.5270,0.1870,0.6700
434,0.5280,0.1870,0.6705
435,0.5280,0.1870,0.6705
436,0.5270,0.1860,0.6705
437,0.5270,0.1870,0.6700
438,0.5190,0.1780,0.6705
439,0.5190,0.1780,0.6705
440,0.5130,0.1700,0.6715
441,0.5130,0.1710,0.6710
442,0.5130,0.1700,0.6715
443,0.5130,0.1700,0.6715
444,0.5130,0.1700,0.6715
445,0.5130,0.1700,0.6715
446,0.5190,0.1750,0.6720
447,0.5200,0.1750,0.6725
448,0.5250,0.1790,0.6730
449,0.5320,0.1850,0.6735
450,0.5310,0.1840,0.6735
451,0.5310,0.1840,0.6735
452,0.5180,0.2030,0.6575
453,0.5180,0.2040,0.6570
454,0.5170,0.2020,0.6575
455,0.5160,0.2010,0.6575
456,0.5160,0.2010,0.6575
457,0.5160,0.2010,0.6575
458,0.5160,0.2000,0.6580
459,0.5160,0.2000,0.6580
460,0.5150,0.1980,0.6585
461,0.5150,0.1980,0.6585
462,0.5150,0.1980,0.6585
463,0.5150,0.1980,0.6585
464,0.5150,0.1970,0.6590
465,0.5150,0.1970,0.6590
466,0.5150,0.1970,0.6590
467,0.5150,0.1970,0.6590
468,0.5150,0.1970,0.6590
469,0.5150,0.1970,0.6590
470,0.5150,0.1970,0.6590
471,0.5150,0.1970,0.6590
472,0.5150,0.1960,0.6595
473,0.5100,0.1910,0.6595
474,0.5100,0.1910,0.6595
475,0.5100,0.1910,0.6595
476,0.5130,0.1940,0.6595
477,0.5130,0.1940,0.6595
478,0.5130,0.1940,0.6595
479,0.5130,0.1940,0.6595
480,0.5120,0.1920,0.6600
481,0.5130,0.1920,0.6605
482,0.5130,0.1920,0.6605
483,0.5100,0.1890,0.6605
484,0.5110,0.1890,0.6610
485,0.5110,0.1890,0.6610
486,0.5110,0.1900,0.6605
487,0.5110,0.1890,0.6610
488,0.5130,0.1910,0.6610
489,0.5090,0.1870,0.6610
490,0.5100,0.1870,0.6615
491,0.5080,0.1850,0.6615
492,0.5090,0.1850,0.6620
493,0.5090,0.1850,0.6620
494,0.5090,0.1850,0.6620
495,0.5090,0.1850,0.6620
496,0.5100,0.1860,0.6620
497,0.5120,0.1880,0.6620
498,0.5120,0.1880,0.6620
499,0.5140,0.1890,0.6625
500,0.5130,0.1890,0.6620
501,0.5130,0.1880,0.6625
502,0.5100,0.1840,0.6630
503,0.5080,0.1830,0.6625
504,0.5110,0.1850,0.6630
505,0.5110,0.1850,0.6630
506,0.5110,0.1850,0.6630
507,0.5110,0.1850,0.6630
508,0.5110,0.1850,0.6630
509,0.5110,0.1850,0.6630
510,0.5110,0.1850,0.6630
511,0.5110,0.1850,0.6630
512,0.5110,0.1850,0.6630
513,0.5120,0.1850,0.6635
514,0.5120,0.1850,0.6635
515,0.5120,0.1840,0.6640
516,0.5120,0.1840,0.6640
517,0.5120,0.1840,0.6640
518,0.5150,0.1860,0.6645
519,0.5150,0.1860,0.6645
520,0.5140,0.1850,0.6645
521,0.5140,0.1850,0.6645
522,0.5150,0.1850,0.6650
523,0.5140,0.1840,0.6650
524,0.5140,0.1840,0.6650
525,0.5120,0.1810,0.6655
526,0.5120,0.1810,0.6655
527,0.5120,0.1820,0.6650
528,0.5130,0.1820,0.6655
529,0.5130,0.1820,0.6655
530,0.5130,0.1820,0.6655
531,0.5130,0.1820,0.6655
532,0.5150,0.1840,0.6655
533,0.5160,0.1850,0.6655
534,0.5120,0.1800,0.6660
535,0.5120,0.1800,0.6660
536,0.5120,0.1800,0.6660
537,0.5120,0.1800,0.6660
538,0.5120,0.1800,0.6660
539,0.5130,0.1800,0.6665
540,0.5120,0.1800,0.6660
541,0.5200,0.1850,0.6675
542,0.5200,0.1850,0.6675
543,0.5200,0.1860,0.6670
544,0.5200,0.1860,0.6670
545,0.5220,0.1860,0.6680
546,0.5220,0.1860,0.6680
547,0.5220,0.1860,0.6680
548,0.5220,0.1860,0.6680
549,0.5230,0.1870,0.6680
550,0.5230,0.1870,0.6680
551,0.5230,0.1870,0.6680
552,0.5230,0.1870,0.6680
553,0.5230,0.1860,0.6685
554,0.5230,0.1870,0.6680
555,0.5230,0.1860,0.6685
556,0.5240,0.1870,0.6685
557,0.5240,0.1870,0.6685
558,0.5240,0.1870,0.6685
559,0.5240,0.1870,0.6685
560,0.5240,0.1860,0.6690
561,0.5240,0.1860,0.6690
562,0.5240,0.1860,0.6690
563,0.5240,0.1860,0.6690
564,0.5240,0.1850,0.6695
565,0.5100,0.1710,0.6695
566,0.5100,0.1710,0.6695
567,0.5110,0.1720,0.6695
568,0.5110,0.1720,0.6695
569,0.5210,0.1800,0.6705
570,0.5210,0.1800,0.6705
571,0.5210,0.1800,0.6705
572,0.5280,0.1860,0.6710
573,0.5280,0.1860,0.6710
574,0.5280,0.1860,0.6710
575,0.5250,0.1830,0.6710
576,0.5250,0.1830,0.6710
577,0.5280,0.1850,0.6715
578,0.5240,0.1810,0.6715
579,0.5240,0.1810,0.6715
580,0.5240,0.1810,0.6715
581,0.5240,0.1810,0.6715
582,0.5250,0.1810,0.6720
583,0.5240,0.1800,0.6720
584,0.5250,0.1790,0.6730
585,0.5250,0.1790,0.6730
586,0.5250,0.1790,0.6730
587,0.5260,0.1810,0.6725
588,0.5260,0.1810,0.6725
589,0.5260,0.1810,0.6725
590,0.5270,0.1810,0.6730
591,0.5280,0.1810,0.6735
592,0.5270,0.1810,0.6730
593,0.5280,0.1810,0.6735
594,0.5280,0.1810,0.6735
595,0.5300,0.1810,0.6745
596,0.5300,0.1810,0.6745
597,0.5300,0.1810,0.6745
598,0.5300,0.1810,0.6745
599,0.5300,0.1810,0.6745
600,0.5290,0.1810,0.6740
601,0.5290,0.1810,0.6740
602,0.5280,0.2040,0.6620
603,0.5280,0.2040,0.6620
604,0.5280,0.2040,0.6620
605,0.5290,0.2040,0.6625
606,0.5270,0.2020,0.6625
607,0.5330,0.2080,0.6625
608,0.5330,0.2080,0.6625
609,0.5280,0.2010,0.6635
610,0.5300,0.2030,0.6635
611,0.5290,0.2020,0.6635
612,0.5290,0.2020,0.6635
613,0.5320,0.2040,0.6640
614,0.5310,0.2030,0.6640
615,0.5300,0.2010,0.6645
616,0.5300,0.2010,0.6645
617,0.5310,0.2020,0.6645
618,0.5310,0.2020,0.6645
619,0.5310,0.2020,0.6645
620,0.5320,0.2020,0.6650
621,0.5330,0.2010,0.6660
622,0.5330,0.2010,0.6660
623,0.5330,0.2010,0.6660
624,0.5330,0.2010,0.6660
625,0.5330,0.2010,0.6660
626,0.5330,0.2010,0.6660
627,0.5330,0.2010,0.6660
628,0.5330,0.2010,0.6660
629,0.5330,0.2000,0.6665
630,0.5300,0.1970,0.6665
631,0.5300,0.1970,0.6665
632,0.5300,0.1970,0.6665
633,0.5300,0.1970,0.6665
634,0.5300,0.1960,0.6670
635,0.5300,0.1960,0.6670
636,0.5290,0.1950,0.6670
637,0.5300,0.1960,0.6670
638,0.5300,0.1960,0.6670
639,0.5300,0.1950,0.6675
640,0.5300,0.1950,0.6675
641,0.5300,0.1950,0.6675
642,0.5300,0.1950,0.6675
643,0.5300,0.1950,0.6675
644,0.5300,0.1950,0.6675
645,0.5300,0.1950,0.6675
646,0.5330,0.1970,0.6680
647,0.5330,0.1970,0.6680
648,0.5330,0.1970,0.6680
649,0.5330,0.1970,0.6680
650,0.5330,0.1970,0.6680
651,0.5290,0.1910,0.6690
652,0.5290,0.1910,0.6690
653,0.5290,0.1910,0.6690
654,0.5290,0.1910,0.6690
655,0.5290,0.1910,0.6690
656,0.5290,0.1910,0.6690
657,0.5290,0.1910,0.6690
658,0.5300,0.1920,0.6690
659,0.5330,0.1940,0.6695
660,0.5330,0.1940,0.6695
661,0.5330,0.1940,0.6695
662,0.5330,0.1940,0.6695
663,0.5330,0.1940,0.6695
664,0.5370,0.1960,0.6705
665,0.5370,0.1960,0.6705
666,0.5370,0.1960,0.6705
667,0.5400,0.1990,0.6705
668,0.5400,0.1990,0.6705
669,0.5400,0.1990,0.6705
670,0.5400,0.1990,0.6705
671,0.5400,0.1990,0.6705
672,0.5400,0.1990,0.6705
673,0.5400,0.1990,0.6705
674,0.5400,0.1990,0.6705
675,0.5400,0.1990,0.6705
676,0.5400,0.1990,0.6705
677,0.5410,0.1990,0.6710
678,0.5410,0.1990,0.6710
679,0.5410,0.1990,0.6710
680,0.5410,0.1990,0.6710
681,0.5410,0.1990,0.6710
682,0.5410,0.1990,0.6710
683,0.5410,0.1990,0.6710
684,0.5410,0.1990,0.6710
685,0.5410,0.1990,0.6710
686,0.5410,0.1980,0.6715
687,0.5410,0.1980,0.6715
688,0.5410,0.1990,0.6710
689,0.5400,0.1970,0.6715
690,0.5380,0.1950,0.6715
691,0.5380,0.1950,0.6715
692,0.5380,0.1950,0.6715
693,0.5380,0.1950,0.6715
694,0.5380,0.1950,0.6715
695,0.5380,0.1950,0.6715
696,0.5380,0.1950,0.6715
697,0.5380,0.1950,0.6715
698,0.5380,0.1950,0.6715
699,0.5380,0.1950,0.6715
700,0.5380,0.1950,0.6715
701,0.5380,0.1950,0.6715
702,0.5380,0.1940,0.6720
703,0.5440,0.1950,0.6745
704,0.5440,0.1950,0.6745
705,0.5440,0.1950,0.6745
706,0.5440,0.1960,0.6740
707,0.5440,0.1960,0.6740
708,0.5440,0.1960,0.6740
709,0.5440,0.1960,0.6740
710,0.5440,0.1960,0.6740
711,0.5420,0.1930,0.6745
712,0.5430,0.1930,0.6750
713,0.5430,0.1930,0.6750
714,0.5430,0.1930,0.6750
715,0.5420,0.1930,0.6745
716,0.5420,0.1930,0.6745
717,0.5420,0.1930,0.6745
718,0.5440,0.1940,0.6750
719,0.5440,0.1940,0.6750
720,0.5440,0.1940,0.6750
721,0.5440,0.1940,0.6750
722,0.5440,0.1940,0.6750
723,0.5440,0.1940,0.6750
724,0.5440,0.1940,0.6750
725,0.5440,0.1940,0.6750
726,0.5450,0.1940,0.6755
727,0.5450,0.1940,0.6755
728,0.5450,0.1950,0.6750
729,0.5490,0.1980,0.6755
730,0.5490,0.1980,0.6755
731,0.5490,0.1980,0.6755
732,0.5490,0.1980,0.6755
733,0.5490,0.1980,0.6755
734,0.5490,0.1980,0.6755
735,0.5490,0.1980,0.6755
736,0.5490,0.1980,0.6755
737,0.5490,0.1980,0.6755
738,0.5480,0.1970,0.6755
739,0.5480,0.1970,0.6755
740,0.5480,0.1970,0.6755
741,0.5480,0.1970,0.6755
742,0.5480,0.1960,0.6760
743,0.5480,0.1970,0.6755
744,0.5480,0.1960,0.6760
745,0.5480,0.1960,0.6760
746,0.5490,0.1970,0.6760
747,0.5490,0.1970,0.6760
748,0.5490,0.1970,0.6760
749,0.5520,0.1990,0.6765
750,0.5520,0.1990,0.6765
751,0.5520,0.1990,0.6765
752,0.5520,0.1990,0.6765
753,0.5330,0.2230,0.6550
754,0.5330,0.2230,0.6550
755,0.5330,0.2230,0.6550
756,0.5330,0.2220,0.6555
757,0.5330,0.2220,0.6555
758,0.5320,0.2220,0.6550
759,0.5320,0.2220,0.6550
760,0.5330,0.2220,0.6555
761,0.5330,0.2220,0.6555
762,0.5320,0.2200,0.6560
763,0.5240,0.2120,0.6560
764,0.5240,0.2120,0.6560
765,0.5240,0.2130,0.6555
766,0.5240,0.2130,0.6555
767,0.5240,0.2130,0.6555
768,0.5240,0.2130,0.6555
769,0.5240,0.2130,0.6555
770,0.5230,0.2110,0.6560
771,0.5230,0.2110,0.6560
772,0.5230,0.2100,0.6565
773,0.5240,0.2110,0.6565
774,0.5240,0.2110,0.6565
775,0.5240,0.2110,0.6565
776,0.5240,0.2110,0.6565
777,0.5210,0.2080,0.6565
778,0.5210,0.2080,0.6565
779,0.5220,0.2080,0.6570
780,0.5220,0.2080,0.6570
781,0.5220,0.2080,0.6570
782,0.5220,0.2080,0.6570
783,0.5230,0.2090,0.6570
784,0.5240,0.2080,0.6580
785,0.5240,0.2080,0.6580
786,0.5240,0.2080,0.6580
787,0.5240,0.2080,0.6580
788,0.5320,0.2150,0.6585
789,0.5320,0.2150,0.6585
790,0.5330,0.2160,0.6585
791,0.5330,0.2160,0.6585
792,0.5340,0.2160,0.6590
793,0.5340,0.2160,0.6590
794,0.5360,0.2170,0.6595
795,0.5360,0.2170,0.6595
796,0.5360,0.2170,0.6595
797,0.5360,0.2170,0.6595
798,0.5360,0.2170,0.6595
799,0.5360,0.2170,0.6595
800,0.5280,0.2020,0.6630
801,0.5280,0.2020,0.6630
802,0.5300,0.2030,0.6635
803,0.5320,0.2040,0.6640
804,0.5320,0.2040,0.6640
805,0.5320,0.2040,0.6640
806,0.5320,0.2040,0.6640
807,0.5480,0.2180,0.6650
808,0.5480,0.2180,0.6650
809,0.5500,0.2190,0.6655
810,0.5500,0.2190,0.6655
811,0.5460,0.2150,0.6655
812,0.5460,0.2150,0.6655
813,0.5470,0.2150,0.6660
814,0.5490,0.2180,0.6655
815,0.5490,0.2180,0.6655
816,0.5490,0.2170,0.6660
817,0.5500,0.2180,0.6660
818,0.5490,0.2170,0.6660
819,0.5490,0.2170,0.6660
820,0.5490,0.2170,0.6660
821,0.5490,0.2170,0.6660
822,0.5490,0.2170,0.6660
823,0.5480,0.2160,0.6660
824,0.5500,0.2170,0.6665
825,0.5480,0.2160,0.6660
826,0.5490,0.2160,0.6665
827,0.5510,0.2180,0.6665
828,0.5510,0.2180,0.6665
829,0.5510,0.2180,0.6665
830,0.5510,0.2170,0.6670
831,0.5510,0.2170,0.6670
832,0.5510,0.2170,0.6670
833,0.5500,0.2160,0.6670
834,0.5500,0.2160,0.6670
835,0.5490,0.2150,0.6670
836,0.5490,0.2150,0.6670
837,0.5490,0.2150,0.6670
838,0.5490,0.2160,0.6665
839,0.5510,0.2170,0.6670
840,0.5520,0.2180,0.6670
841,0.5520,0.2180,0.6670
842,0.5520,0.2180,0.6670
843,0.5520,0.2180,0.6670
844,0.5520,0.2180,0.6670
845,0.5540,0.2190,0.6675
846,0.5540,0.2190,0.6675
847,0.5550,0.2200,0.6675
848,0.5550,0.2200,0.6675
849,0.5550,0.2200,0.6675
850,0.5590,0.2230,0.6680
851,0.5590,0.2230,0.6680
852,0.5590,0.2230,0.6680
853,0.5600,0.2230,0.6685
854,0.5600,0.2230,0.6685
855,0.5600,0.2230,0.6685
856,0.5560,0.2200,0.6680
857,0.5560,0.2200,0.6680
858,0.5560,0.2200,0.6680
859,0.5570,0.2200,0.6685
860,0.5530,0.2160,0.6685
861,0.5640,0.2260,0.6690
862,0.5530,0.2150,0.6690
863,0.5530,0.2150,0.6690
864,0.5530,0.2150,0.6690
865,0.5530,0.2150,0.6690
866,0.5530,0.2150,0.6690
867,0.5530,0.2150,0.6690
868,0.5530,0.2150,0.6690
869,0.5520,0.2140,0.6690
870,0.5520,0.2140,0.6690
871,0.5530,0.2150,0.6690
872,0.5540,0.2150,0.6695
873,0.5550,0.2160,0.6695
874,0.5530,0.2150,0.6690
875,0.5530,0.2150,0.6690
876,0.5530,0.2150,0.6690
877,0.5510,0.2120,0.6695
878,0.5510,0.2120,0.6695
879,0.5510,0.2120,0.6695
880,0.5500,0.2110,0.6695
881,0.5500,0.2110,0.6695
882,0.5510,0.2110,0.6700
883,0.5510,0.2110,0.6700
884,0.5510,0.2110,0.6700
885,0.5510,0.2110,0.6700
886,0.5510,0.2110,0.6700
887,0.5540,0.2130,0.6705
888,0.5540,0.2130,0.6705
889,0.5540,0.2130,0.6705
890,0.5570,0.2160,0.6705
891,0.5570,0.2160,0.6705
892,0.5570,0.2160,0.6705
893,0.5570,0.2160,0.6705
894,0.5570,0.2160,0.6705
895,0.5560,0.2130,0.6715
896,0.5560,0.2130,0.6715
897,0.5560,0.2130,0.6715
898,0.5560,0.2130,0.6715
899,0.5560,0.2130,0.6715
900,0.5570,0.2140,0.6715
901,0.5570,0.2140,0.6715
902,0.5430,0.2400,0.6515
903,0.5420,0.2390,0.6515
904,0.5430,0.2390,0.6520
905,0.5400,0.2350,0.6525
906,0.5400,0.2350,0.6525
907,0.5400,0.2350,0.6525
908,0.5400,0.2340,0.6530
909,0.5410,0.2340,0.6535
910,0.5390,0.2330,0.6530
911,0.5370,0.2300,0.6535
912,0.5370,0.2300,0.6535
913,0.5370,0.2300,0.6535
914,0.5360,0.2290,0.6535
915,0.5380,0.2310,0.6535
916,0.5380,0.2310,0.6535
917,0.5380,0.2310,0.6535
918,0.5380,0.2310,0.6535
919,0.5380,0.2310,0.6535
920,0.5390,0.2310,0.6540
921,0.5390,0.2310,0.6540
922,0.5400,0.2320,0.6540
923,0.5400,0.2320,0.6540
924,0.5400,0.2320,0.6540
925,0.5400,0.2320,0.6540
926,0.5420,0.2330,0.6545
927,0.5420,0.2330,0.6545
928,0.5420,0.2330,0.6545
929,0.5420,0.2330,0.6545
930,0.5420,0.2330,0.6545
931,0.5420,0.2330,0.6545
932,0.5420,0.2330,0.6545
933,0.5420,0.2330,0.6545
934,0.5420,0.2330,0.6545
935,0.5420,0.2330,0.6545
936,0.5410,0.2310,0.6550
937,0.5410,0.2310,0.6550
938,0.5410,0.2310,0.6550
939,0.5410,0.2310,0.6550
940,0.5410,0.2310,0.6550
941,0.5420,0.2320,0.6550
942,0.5420,0.2320,0.6550
943,0.5420,0.2320,0.6550
944,0.5420,0.2310,0.6555
945,0.5380,0.2260,0.6560
946,0.5380,0.2260,0.6560
947,0.5390,0.2260,0.6565
948,0.5390,0.2260,0.6565
949,0.5390,0.2260,0.6565
950,0.5400,0.2260,0.6570
951,0.5400,0.2260,0.6570
952,0.5400,0.2260,0.6570
953,0.5400,0.2260,0.6570
954,0.5400,0.2260,0.6570
955,0.5400,0.2260,0.6570
956,0.5400,0.2260,0.6570
957,0.5400,0.2260,0.6570
958,0.5400,0.2260,0.6570
959,0.5390,0.2250,0.6570
960,0.5390,0.2250,0.6570
961,0.5390,0.2250,0.6570
962,0.5390,0.2250,0.6570
963,0.5390,0.2250,0.6570
964,0.5400,0.2250,0.6575
965,0.5400,0.2250,0.6575
966,0.5420,0.2260,0.6580
967,0.5420,0.2260,0.6580
968,0.5420,0.2260,0.6580
969,0.5420,0.2260,0.6580
970,0.5420,0.2260,0.6580
971,0.5420,0.2260,0.6580
972,0.5420,0.2260,0.6580
973,0.5420,0.2260,0.6580
974,0.5430,0.2260,0.6585
975,0.5470,0.2300,0.6585
976,0.5460,0.2300,0.6580
977,0.5460,0.2300,0.6580
978,0.5460,0.2300,0.6580
979,0.5460,0.2290,0.6585
980,0.5460,0.2290,0.6585
981,0.5460,0.2290,0.6585
982,0.5480,0.2310,0.6585
983,0.5480,0.2310,0.6585
984,0.5480,0.2310,0.6585
985,0.5470,0.2290,0.6590
986,0.5460,0.2280,0.6590
987,0.5460,0.2280,0.6590
988,0.5480,0.2300,0.6590
989,0.5480,0.2300,0.6590
990,0.5480,0.2300,0.6590
991,0.5480,0.2300,0.6590
992,0.5480,0.2300,0.6590
993,0.5470,0.2280,0.6595
994,0.5480,0.2300,0.6590
995,0.5470,0.2280,0.6595
996,0.5470,0.2280,0.6595
997,0.5470,0.2280,0.6595
998,0.5470,0.2280,0.6595
999,0.5480,0.2290,0.6595
1000,0.5480,0.2290,0.6595


==> data/falconsai_gen_G3.csv <==
gen,A,B,acc
1,0.1340,0.0280,0.5530
2,0.1340,0.0280,0.5530
3,0.1590,0.0430,0.5580
4,0.1560,0.0370,0.5595
5,0.1690,0.0450,0.5620
6,0.1860,0.0530,0.5665
7,0.2330,0.0760,0.5785
8,0.2290,0.0650,0.5820
9,0.2360,0.0660,0.5850
10,0.2670,0.0810,0.5930
11,0.2670,0.0810,0.5930
12,0.1440,0.2410,0.4515
13,0.1390,0.2630,0.4380
14,0.1390,0.2630,0.4380
15,0.1080,0.2420,0.4330
16,0.1340,0.2730,0.4305
17,0.1010,0.2780,0.4115
18,0.0770,0.2670,0.4050
19,0.0810,0.2720,0.4045
20,0.0740,0.2710,0.4015
21,0.0740,0.2710,0.4015
22,0.0710,0.2290,0.4210
23,0.0710,0.2430,0.4140
24,0.0450,0.2400,0.4025
25,0.0900,0.2960,0.3970
26,0.1180,0.3580,0.3800
27,0.0510,0.2950,0.3780
28,0.0530,0.3170,0.3680
29,0.0570,0.3330,0.3620
30,0.0560,0.3470,0.3545
31,0.0560,0.3470,0.3545
32,0.1930,0.3740,0.4095
33,0.1930,0.4090,0.3920
34,0.1930,0.4170,0.3880
35,0.1880,0.4280,0.3800
36,0.1480,0.4130,0.3675
37,0.1300,0.4430,0.3435
38,0.1300,0.4430,0.3435
39,0.1300,0.4430,0.3435
40,0.1290,0.4430,0.3430
41,0.1290,0.4430,0.3430
42,0.1490,0.4240,0.3625
43,0.1400,0.4250,0.3575
44,0.1690,0.4670,0.3510
45,0.1580,0.4760,0.3410
46,0.1680,0.4930,0.3375
47,0.1710,0.5360,0.3175
48,0.1660,0.5340,0.3160
49,0.2080,0.5890,0.3095
50,0.2070,0.6000,0.3035
51,0.1800,0.5750,0.3025
52,0.2470,0.6590,0.2940
53,0.2450,0.6600,0.2925
54,0.2590,0.6840,0.2875
55,0.2640,0.6940,0.2850
56,0.2630,0.7000,0.2815
57,0.2450,0.6850,0.2800
58,0.2450,0.6850,0.2800
59,0.2610,0.7050,0.2780
60,0.2610,0.7050,0.2780
61,0.2560,0.7040,0.2760
62,0.2470,0.6990,0.2740
63,0.2560,0.7120,0.2720
64,0.2280,0.6880,0.2700
65,0.2510,0.7170,0.2670
66,0.2340,0.7100,0.2620
67,0.2230,0.7060,0.2585
68,0.2290,0.7150,0.2570
69,0.2090,0.7040,0.2525
70,0.2060,0.7100,0.2480
71,0.2060,0.7100,0.2480
72,0.6280,0.3370,0.6455
73,0.6960,0.3880,0.6540
74,0.6920,0.3800,0.6560
75,0.6560,0.3400,0.6580
76,0.6560,0.3400,0.6580
77,0.1590,0.0860,0.5365
78,0.1790,0.0970,0.5410
79,0.1830,0.0980,0.5425
80,0.1840,0.0900,0.5470
81,0.2350,0.1090,0.5630
82,0.2260,0.0970,0.5645
83,0.2300,0.1010,0.5645
84,0.2530,0.1140,0.5695
85,0.2420,0.1010,0.5705
86,0.2600,0.1020,0.5790
87,0.2530,0.0850,0.5840
88,0.2830,0.1120,0.5855
89,0.2830,0.0970,0.5930
90,0.3430,0.1270,0.6080
91,0.3360,0.1190,0.6085
92,0.3500,0.1190,0.6155
93,0.3840,0.1400,0.6220
94,0.3860,0.1410,0.6225
95,0.3870,0.1410,0.6230
96,0.4190,0.1570,0.6310
97,0.4520,0.1630,0.6445
98,0.4570,0.1600,0.6485
99,0.4570,0.1600,0.6485
100,0.4710,0.1710,0.6500
101,0.4710,0.1710,0.6500
102,0.4990,0.1880,0.6555
103,0.4990,0.1880,0.6555
104,0.4940,0.1710,0.6615
105,0.4950,0.1710,0.6620
106,0.5010,0.1770,0.6620
107,0.5160,0.1890,0.6635
108,0.5210,0.1920,0.6645
109,0.5570,0.2250,0.6660
110,0.5570,0.2250,0.6660
111,0.5490,0.2070,0.6710
112,0.5490,0.2070,0.6710
113,0.5690,0.2250,0.6720
114,0.5780,0.2280,0.6750
115,0.5850,0.2300,0.6775
116,0.5920,0.2330,0.6795
117,0.5900,0.2260,0.6820
118,0.5900,0.2260,0.6820
119,0.5970,0.2270,0.6850
120,0.6060,0.2340,0.6860
121,0.6080,0.2360,0.6860
122,0.6100,0.2370,0.6865
123,0.6130,0.2390,0.6870
124,0.6040,0.2270,0.6885
125,0.6040,0.2270,0.6885
126,0.5850,0.2000,0.6925
127,0.6020,0.2130,0.6945
128,0.6020,0.2130,0.6945
129,0.5970,0.2070,0.6950
130,0.6290,0.2380,0.6955
131,0.6130,0.2210,0.6960
132,0.6070,0.2090,0.6990
133,0.6070,0.2090,0.6990
134,0.6120,0.2100,0.7010
135,0.6120,0.2100,0.7010
136,0.6130,0.2100,0.7015
137,0.6170,0.2140,0.7015
138,0.6130,0.2090,0.7020
139,0.6130,0.2090,0.7020
140,0.6110,0.2060,0.7025
141,0.6080,0.2020,0.7030
142,0.6080,0.2000,0.7040
143,0.6140,0.2050,0.7045
144,0.6140,0.2050,0.7045
145,0.6190,0.2070,0.7060
146,0.6190,0.2070,0.7060
147,0.6190,0.2070,0.7060
148,0.6120,0.1970,0.7075
149,0.6120,0.1970,0.7075
150,0.6110,0.1950,0.7080
151,0.6110,0.1950,0.7080
152,0.3160,0.3710,0.4725
153,0.3100,0.3680,0.4710
154,0.2480,0.3260,0.4610
155,0.2460,0.3260,0.4600
156,0.2340,0.3240,0.4550
157,0.2420,0.3340,0.4540
158,0.1930,0.2960,0.4485
159,0.1630,0.2740,0.4445
160,0.1210,0.2450,0.4380
161,0.1520,0.2870,0.4325
162,0.1530,0.2880,0.4325
163,0.1150,0.2600,0.4275
164,0.1220,0.2730,0.4245
165,0.1490,0.3090,0.4200
166,0.1490,0.3090,0.4200
167,0.1420,0.3040,0.4190
168,0.1400,0.3060,0.4170
169,0.1480,0.3270,0.4105
170,0.1590,0.3430,0.4080
171,0.1740,0.3640,0.4050
172,0.1750,0.3690,0.4030
173,0.1760,0.3720,0.4020
174,0.1740,0.3710,0.4015
175,0.1970,0.3960,0.4005
176,0.1720,0.3730,0.3995
177,0.1930,0.3950,0.3990
178,0.1920,0.3960,0.3980
179,0.2050,0.4110,0.3970
180,0.1980,0.4180,0.3900
181,0.2000,0.4220,0.3890
182,0.1910,0.4140,0.3885
183,0.1980,0.4220,0.3880
184,0.1950,0.4210,0.3870
185,0.1860,0.4150,0.3855
186,0.1910,0.4220,0.3845
187,0.1840,0.4150,0.3845
188,0.1840,0.4160,0.3840
189,0.1870,0.4190,0.3840
190,0.1700,0.4050,0.3825
191,0.1890,0.4250,0.3820
192,0.1970,0.4390,0.3790
193,0.1860,0.4290,0.3785
194,0.1950,0.4410,0.3770
195,0.1970,0.4440,0.3765
196,0.1970,0.4450,0.3760
197,0.1960,0.4440,0.3760
198,0.1910,0.4400,0.3755
199,0.1950,0.4440,0.3755
200,0.1910,0.4410,0.3750
201,0.1970,0.4500,0.3735
202,0.1970,0.4510,0.3730
203,0.2020,0.4560,0.3730
204,0.2020,0.4570,0.3725
205,0.1820,0.4410,0.3705
206,0.1820,0.4410,0.3705
207,0.1820,0.4410,0.3705
208,0.1810,0.4440,0.3685
209,0.1810,0.4450,0.3680
210,0.1540,0.4270,0.3635
211,0.1540,0.4270,0.3635
212,0.1540,0.4270,0.3635
213,0.1650,0.4470,0.3590
214,0.1680,0.4620,0.3530
215,0.1680,0.4610,0.3535
216,0.1630,0.4590,0.3520
217,0.1630,0.4590,0.3520
218,0.1640,0.4640,0.3500
219,0.1640,0.4650,0.3495
220,0.1650,0.4660,0.3495
221,0.1810,0.4870,0.3470
222,0.1810,0.4870,0.3470
223,0.1950,0.5020,0.3465
224,0.1940,0.5020,0.3460
225,0.1940,0.5040,0.3450
226,0.1940,0.5040,0.3450
227,0.3940,0.2930,0.5505
228,0.4540,0.3520,0.5510
229,0.3320,0.2100,0.5610
230,0.3460,0.2180,0.5640
231,0.3490,0.2080,0.5705
232,0.3500,0.2020,0.5740
233,0.3520,0.2030,0.5745
234,0.3560,0.2050,0.5755
235,0.3620,0.2070,0.5775
236,0.4310,0.2700,0.5805
237,0.4450,0.2830,0.5810
238,0.4300,0.2650,0.5825
239,0.4310,0.2630,0.5840
240,0.4720,0.2950,0.5885
241,0.4720,0.2950,0.5885
242,0.4880,0.2940,0.5970
243,0.4850,0.2880,0.5985
244,0.4770,0.2750,0.6010
245,0.4830,0.2790,0.6020
246,0.4890,0.2820,0.6035
247,0.5120,0.2810,0.6155
248,0.5400,0.3030,0.6185
249,0.5030,0.2610,0.6210
250,0.4880,0.2460,0.6210
251,0.4920,0.2500,0.6210
252,0.5200,0.2730,0.6235
253,0.5190,0.2710,0.6240
254,0.5190,0.2700,0.6245
255,0.5190,0.2700,0.6245
256,0.5190,0.2650,0.6270
257,0.5280,0.2740,0.6270
258,0.5330,0.2730,0.6300
259,0.5360,0.2750,0.6305
260,0.5360,0.2750,0.6305
261,0.5470,0.2790,0.6340
262,0.5950,0.3170,0.6390
263,0.5970,0.3150,0.6410
264,0.5670,0.2820,0.6425
265,0.5930,0.3040,0.6445
266,0.5920,0.3020,0.6450
267,0.6210,0.3220,0.6495
268,0.6210,0.3210,0.6500
269,0.6030,0.3010,0.6510
270,0.5930,0.2880,0.6525
271,0.5880,0.2820,0.6530
272,0.5740,0.2660,0.6540
273,0.5730,0.2640,0.6545
274,0.5790,0.2670,0.6560
275,0.5710,0.2580,0.6565
276,0.5820,0.2680,0.6570
277,0.5820,0.2680,0.6570
278,0.5720,0.2570,0.6575
279,0.5660,0.2460,0.6600
280,0.5670,0.2440,0.6615
281,0.5780,0.2530,0.6625
282,0.5790,0.2520,0.6635
283,0.5790,0.2520,0.6635
284,0.5780,0.2520,0.6630
285,0.5790,0.2520,0.6635
286,0.5800,0.2530,0.6635
287,0.5810,0.2520,0.6645
288,0.5810,0.2520,0.6645
289,0.5870,0.2560,0.6655
290,0.5870,0.2560,0.6655
291,0.5880,0.2560,0.6660
292,0.5800,0.2460,0.6670
293,0.5800,0.2460,0.6670
294,0.5800,0.2460,0.6670
295,0.5910,0.2570,0.6670
296,0.5910,0.2560,0.6675
297,0.5930,0.2570,0.6680
298,0.5990,0.2620,0.6685
299,0.5990,0.2620,0.6685
300,0.6020,0.2650,0.6685
301,0.6020,0.2650,0.6685
302,0.6030,0.2990,0.6520
303,0.6030,0.2980,0.6525
304,0.6020,0.2970,0.6525
305,0.5920,0.2850,0.6535
306,0.6110,0.3040,0.6535
307,0.5920,0.2840,0.6540
308,0.5920,0.2840,0.6540
309,0.5840,0.2750,0.6545
310,0.5900,0.2800,0.6550
311,0.5900,0.2800,0.6550
312,0.5900,0.2800,0.6550
313,0.5900,0.2800,0.6550
314,0.5970,0.2850,0.6560
315,0.5750,0.2610,0.6570
316,0.5790,0.2600,0.6595
317,0.5790,0.2600,0.6595
318,0.5790,0.2600,0.6595
319,0.5800,0.2610,0.6595
320,0.5840,0.2630,0.6605
321,0.5790,0.2580,0.6605
322,0.5790,0.2580,0.6605
323,0.5790,0.2580,0.6605
324,0.5790,0.2580,0.6605
325,0.5790,0.2580,0.6605
326,0.5820,0.2600,0.6610
327,0.5840,0.2620,0.6610
328,0.5810,0.2590,0.6610
329,0.5830,0.2610,0.6610
330,0.6090,0.2660,0.6715
331,0.6070,0.2600,0.6735
332,0.6070,0.2600,0.6735
333,0.6070,0.2590,0.6740
334,0.6070,0.2590,0.6740
335,0.6070,0.2590,0.6740
336,0.6060,0.2590,0.6735
337,0.6060,0.2590,0.6735
338,0.5880,0.2380,0.6750
339,0.5880,0.2380,0.6750
340,0.5870,0.2360,0.6755
341,0.5850,0.2340,0.6755
342,0.5850,0.2340,0.6755
343,0.5900,0.2370,0.6765
344,0.5900,0.2370,0.6765
345,0.5930,0.2380,0.6775
346,0.5930,0.2380,0.6775
347,0.5930,0.2380,0.6775
348,0.5940,0.2390,0.6775
349,0.5920,0.2360,0.6780
350,0.5940,0.2380,0.6780
351,0.5940,0.2380,0.6780
352,0.5940,0.2380,0.6780
353,0.5960,0.2370,0.6795
354,0.5960,0.2370,0.6795
355,0.5960,0.2370,0.6795
356,0.6070,0.2480,0.6795
357,0.6070,0.2480,0.6795
358,0.6100,0.2490,0.6805
359,0.6100,0.2490,0.6805
360,0.6100,0.2490,0.6805
361,0.6100,0.2490,0.6805
362,0.6080,0.2460,0.6810
363,0.6080,0.2460,0.6810
364,0.6070,0.2450,0.6810
365,0.6050,0.2420,0.6815
366,0.6050,0.2420,0.6815
367,0.6080,0.2440,0.6820
368,0.5880,0.2240,0.6820
369,0.5790,0.2130,0.6830
370,0.5800,0.2150,0.6825
371,0.5790,0.2130,0.6830
372,0.5780,0.2100,0.6840
373,0.5780,0.2100,0.6840
374,0.5800,0.2120,0.6840
375,0.5800,0.2110,0.6845
376,0.5800,0.2110,0.6845
377,0.5800,0.2110,0.6845
378,0.5820,0.2130,0.6845
379,0.5790,0.2090,0.6850
380,0.5790,0.2080,0.6855
381,0.5790,0.2080,0.6855
382,0.5900,0.2150,0.6875
383,0.5900,0.2150,0.6875
384,0.5970,0.2220,0.6875
385,0.5920,0.2160,0.6880
386,0.5920,0.2160,0.6880
387,0.5920,0.2160,0.6880
388,0.5920,0.2160,0.6880
389,0.5930,0.2160,0.6885
390,0.6320,0.2290,0.7015
391,0.6320,0.2280,0.7020
392,0.6320,0.2280,0.7020
393,0.6300,0.2250,0.7025
394,0.6290,0.2230,0.7030
395,0.6290,0.2230,0.7030
396,0.6290,0.2220,0.7035
397,0.6390,0.2320,0.7035
398,0.6400,0.2320,0.7040
399,0.6190,0.2080,0.7055
400,0.6200,0.2080,0.7060
401,0.6230,0.2100,0.7065
402,0.6240,0.2100,0.7070
403,0.6240,0.2100,0.7070
404,0.6240,0.2100,0.7070
405,0.6250,0.2110,0.7070
406,0.6250,0.2110,0.7070
407,0.6260,0.2100,0.7080
408,0.6260,0.2100,0.7080
409,0.6270,0.2100,0.7085
410,0.5980,0.1820,0.7080
411,0.5980,0.1820,0.7080
412,0.6030,0.1840,0.7095
413,0.6260,0.2000,0.7130
414,0.6260,0.2000,0.7130
415,0.6450,0.2190,0.7130
416,0.6520,0.2260,0.7130
417,0.6520,0.2260,0.7130
418,0.6520,0.2260,0.7130
419,0.6510,0.2240,0.7135
420,0.6500,0.2220,0.7140
421,0.6500,0.2220,0.7140
422,0.6510,0.2220,0.7145
423,0.6500,0.2210,0.7145
424,0.6500,0.2210,0.7145
425,0.6510,0.2210,0.7150
426,0.6510,0.2210,0.7150
427,0.6490,0.2180,0.7155
428,0.6510,0.2200,0.7155
429,0.6480,0.2170,0.7155
430,0.6480,0.2170,0.7155
431,0.6480,0.2160,0.7160
432,0.6480,0.2160,0.7160
433,0.6480,0.2160,0.7160
434,0.6490,0.2170,0.7160
435,0.6440,0.2110,0.7165
436,0.6440,0.2110,0.7165
437,0.6460,0.2130,0.7165
438,0.6460,0.2130,0.7165
439,0.6460,0.2130,0.7165
440,0.6460,0.2130,0.7165
441,0.6460,0.2130,0.7165
442,0.6460,0.2130,0.7165
443,0.6470,0.2130,0.7170
444,0.6400,0.2050,0.7175
445,0.6400,0.2040,0.7180
446,0.6400,0.2040,0.7180
447,0.6370,0.2000,0.7185
448,0.6370,0.2000,0.7185
449,0.6350,0.1980,0.7185
450,0.6350,0.1970,0.7190
451,0.6350,0.1970,0.7190
452,0.6270,0.2270,0.7000
453,0.6270,0.2270,0.7000
454,0.6260,0.2260,0.7000
455,0.6270,0.2270,0.7000
456,0.6270,0.2270,0.7000
457,0.6270,0.2270,0.7000
458,0.6270,0.2270,0.7000
459,0.6270,0.2270,0.7000
460,0.6270,0.2270,0.7000
461,0.6260,0.2260,0.7000
462,0.6260,0.2260,0.7000
463,0.6280,0.2260,0.7010
464,0.6280,0.2260,0.7010
465,0.6270,0.2240,0.7015
466,0.6300,0.2260,0.7020
467,0.6330,0.2300,0.7015
468,0.6340,0.2300,0.7020
469,0.6370,0.2330,0.7020
470,0.6370,0.2330,0.7020
471,0.6370,0.2320,0.7025
472,0.6370,0.2320,0.7025
473,0.6370,0.2320,0.7025
474,0.6420,0.2370,0.7025
475,0.6400,0.2340,0.7030
476,0.6540,0.2470,0.7035
477,0.6540,0.2470,0.7035
478,0.6540,0.2470,0.7035
479,0.6570,0.2490,0.7040
480,0.6570,0.2490,0.7040
481,0.6570,0.2490,0.7040
482,0.6580,0.2480,0.7050
483,0.6580,0.2480,0.7050
484,0.6580,0.2470,0.7055
485,0.6580,0.2470,0.7055
486,0.6570,0.2460,0.7055
487,0.6580,0.2470,0.7055
488,0.6580,0.2470,0.7055
489,0.6570,0.2460,0.7055
490,0.6570,0.2460,0.7055
491,0.6560,0.2440,0.7060
492,0.6480,0.2360,0.7060
493,0.6600,0.2470,0.7065
494,0.6590,0.2470,0.7060
495,0.6590,0.2470,0.7060
496,0.6610,0.2480,0.7065
497,0.6610,0.2480,0.7065
498,0.6600,0.2470,0.7065
499,0.6600,0.2470,0.7065
500,0.6600,0.2460,0.7070
501,0.6600,0.2460,0.7070
502,0.6610,0.2460,0.7075
503,0.6610,0.2460,0.7075
504,0.6610,0.2460,0.7075
505,0.6610,0.2460,0.7075
506,0.6610,0.2460,0.7075
507,0.6620,0.2460,0.7080
508,0.6590,0.2430,0.7080
509,0.6590,0.2430,0.7080
510,0.6590,0.2430,0.7080
511,0.6590,0.2430,0.7080
512,0.6590,0.2420,0.7085
513,0.6600,0.2430,0.7085
514,0.6580,0.2400,0.7090
515,0.6580,0.2400,0.7090
516,0.6580,0.2400,0.7090
517,0.6580,0.2400,0.7090
518,0.6580,0.2400,0.7090
519,0.6580,0.2400,0.7090
520,0.6680,0.2450,0.7115
521,0.6680,0.2450,0.7115
522,0.6680,0.2450,0.7115
523,0.6670,0.2440,0.7115
524,0.6670,0.2440,0.7115
525,0.6670,0.2440,0.7115
526,0.6670,0.2440,0.7115
527,0.6670,0.2440,0.7115
528,0.6690,0.2450,0.7120
529,0.6690,0.2450,0.7120
530,0.6690,0.2450,0.7120
531,0.6640,0.2390,0.7125
532,0.6640,0.2390,0.7125
533,0.6640,0.2390,0.7125
534,0.6640,0.2390,0.7125
535,0.6640,0.2380,0.7130
536,0.6670,0.2410,0.7130
537,0.6640,0.2380,0.7130
538,0.6640,0.2380,0.7130
539,0.6660,0.2390,0.7135
540,0.6660,0.2390,0.7135
541,0.6640,0.2370,0.7135
542,0.6660,0.2390,0.7135
543,0.6660,0.2380,0.7140
544,0.6660,0.2380,0.7140
545,0.6660,0.2380,0.7140
546,0.6660,0.2380,0.7140
547,0.6660,0.2380,0.7140
548,0.6670,0.2390,0.7140
549,0.6670,0.2390,0.7140
550,0.6670,0.2390,0.7140
551,0.6670,0.2390,0.7140
552,0.6670,0.2390,0.7140
553,0.6670,0.2390,0.7140
554,0.6660,0.2370,0.7145
555,0.6660,0.2360,0.7150
556,0.6660,0.2360,0.7150
557,0.6660,0.2360,0.7150
558,0.6660,0.2360,0.7150
559,0.6660,0.2360,0.7150
560,0.6660,0.2360,0.7150
561,0.6660,0.2360,0.7150
562,0.6660,0.2360,0.7150
563,0.6670,0.2340,0.7165
564,0.6670,0.2340,0.7165
565,0.6670,0.2340,0.7165
566,0.6670,0.2330,0.7170
567,0.6670,0.2330,0.7170
568,0.6670,0.2340,0.7165
569,0.6670,0.2340,0.7165
570,0.6680,0.2340,0.7170
571,0.6660,0.2330,0.7165
572,0.6660,0.2330,0.7165
573,0.6660,0.2320,0.7170
574,0.6730,0.2380,0.7175
575,0.6720,0.2380,0.7170
576,0.6720,0.2380,0.7170
577,0.6660,0.2310,0.7175
578,0.6660,0.2310,0.7175
579,0.6700,0.2350,0.7175
580,0.6660,0.2300,0.7180
581,0.6660,0.2290,0.7185
582,0.6620,0.2250,0.7185
583,0.6620,0.2250,0.7185
584,0.6610,0.2230,0.7190
585,0.6620,0.2240,0.7190
586,0.6620,0.2240,0.7190
587,0.6660,0.2270,0.7195
588,0.6660,0.2270,0.7195
589,0.6660,0.2270,0.7195
590,0.6660,0.2270,0.7195
591,0.6660,0.2270,0.7195
592,0.6660,0.2270,0.7195
593,0.6660,0.2270,0.7195
594,0.6610,0.2220,0.7195
595,0.6670,0.2270,0.7200
596,0.6670,0.2280,0.7195
597,0.6660,0.2260,0.7200
598,0.6660,0.2260,0.7200
599,0.6660,0.2260,0.7200
600,0.6660,0.2260,0.7200
601,0.6660,0.2260,0.7200
602,0.6320,0.2540,0.6890
603,0.6320,0.2540,0.6890
604,0.6300,0.2530,0.6885
605,0.6290,0.2510,0.6890
606,0.6290,0.2510,0.6890
607,0.6290,0.2510,0.6890
608,0.6290,0.2510,0.6890
609,0.6290,0.2510,0.6890
610,0.6290,0.2510,0.6890
611,0.6300,0.2510,0.6895
612,0.6260,0.2470,0.6895
613,0.6260,0.2470,0.6895
614,0.6260,0.2470,0.6895
615,0.6260,0.2470,0.6895
616,0.6250,0.2470,0.6890
617,0.6260,0.2470,0.6895
618,0.6260,0.2470,0.6895
619,0.6260,0.2470,0.6895
620,0.6290,0.2500,0.6895
621,0.6290,0.2500,0.6895
622,0.6290,0.2500,0.6895
623,0.6290,0.2500,0.6895
624,0.6290,0.2500,0.6895
625,0.6240,0.2450,0.6895
626,0.6240,0.2450,0.6895
627,0.6240,0.2450,0.6895
628,0.6240,0.2450,0.6895
629,0.6240,0.2450,0.6895
630,0.6250,0.2450,0.6900
631,0.6280,0.2480,0.6900
632,0.6280,0.2480,0.6900
633,0.6280,0.2480,0.6900
634,0.6290,0.2480,0.6905
635,0.6290,0.2480,0.6905
636,0.6290,0.2480,0.6905
637,0.6290,0.2480,0.6905
638,0.6290,0.2480,0.6905
639,0.6290,0.2480,0.6905
640,0.6290,0.2480,0.6905
641,0.6290,0.2480,0.6905
642,0.6290,0.2480,0.6905
643,0.6290,0.2480,0.6905
644,0.6290,0.2480,0.6905
645,0.6290,0.2480,0.6905
646,0.6300,0.2500,0.6900
647,0.6300,0.2490,0.6905
648,0.6300,0.2490,0.6905
649,0.6300,0.2490,0.6905
650,0.6300,0.2490,0.6905
651,0.6300,0.2490,0.6905
652,0.6300,0.2490,0.6905
653,0.6300,0.2490,0.6905
654,0.6300,0.2490,0.6905
655,0.6300,0.2490,0.6905
656,0.6310,0.2490,0.6910
657,0.6300,0.2490,0.6905
658,0.6300,0.2490,0.6905
659,0.6300,0.2490,0.6905
660,0.6300,0.2490,0.6905
661,0.6300,0.2490,0.6905
662,0.6300,0.2490,0.6905
663,0.6310,0.2490,0.6910
664,0.6310,0.2490,0.6910
665,0.6310,0.2490,0.6910
666,0.6320,0.2500,0.6910
667,0.6310,0.2490,0.6910
668,0.6340,0.2520,0.6910
669,0.6340,0.2520,0.6910
670,0.6340,0.2520,0.6910
671,0.6340,0.2520,0.6910
672,0.6400,0.2580,0.6910
673,0.6400,0.2580,0.6910
674,0.6400,0.2580,0.6910
675,0.6400,0.2580,0.6910
676,0.6390,0.2560,0.6915
677,0.6380,0.2560,0.6910
678,0.6380,0.2550,0.6915
679,0.6380,0.2550,0.6915
680,0.6370,0.2540,0.6915
681,0.6360,0.2520,0.6920
682,0.6360,0.2520,0.6920
683,0.6350,0.2520,0.6915
684,0.6350,0.2520,0.6915
685,0.6360,0.2520,0.6920
686,0.6360,0.2520,0.6920
687,0.6350,0.2520,0.6915
688,0.6360,0.2520,0.6920
689,0.6360,0.2520,0.6920
690,0.6360,0.2520,0.6920
691,0.6360,0.2520,0.6920
692,0.6360,0.2520,0.6920
693,0.6360,0.2520,0.6920
694,0.6370,0.2530,0.6920
695,0.6370,0.2530,0.6920
696,0.6390,0.2550,0.6920
697,0.6380,0.2540,0.6920
698,0.6390,0.2550,0.6920
699,0.6320,0.2470,0.6925
700,0.6340,0.2490,0.6925
701,0.6340,0.2480,0.6930
702,0.6340,0.2480,0.6930
703,0.6350,0.2490,0.6930
704,0.6350,0.2490,0.6930
705,0.6350,0.2490,0.6930
706,0.6350,0.2490,0.6930
707,0.6350,0.2490,0.6930
708,0.6360,0.2490,0.6935
709,0.6360,0.2490,0.6935
710,0.6360,0.2490,0.6935
711,0.6350,0.2490,0.6930
712,0.6350,0.2490,0.6930
713,0.6360,0.2490,0.6935
714,0.6370,0.2490,0.6940
715,0.6380,0.2500,0.6940
716,0.6380,0.2490,0.6945
717,0.6380,0.2490,0.6945
718,0.6380,0.2490,0.6945
719,0.6370,0.2480,0.6945
720,0.6370,0.2480,0.6945
721,0.6390,0.2490,0.6950
722,0.6380,0.2480,0.6950
723,0.6360,0.2460,0.6950
724,0.6360,0.2460,0.6950
725,0.6350,0.2440,0.6955
726,0.6370,0.2460,0.6955
727,0.6370,0.2460,0.6955
728,0.6370,0.2460,0.6955
729,0.6370,0.2450,0.6960
730,0.6350,0.2420,0.6965
731,0.6350,0.2420,0.6965
732,0.6340,0.2410,0.6965
733,0.6320,0.2400,0.6960
734,0.6330,0.2400,0.6965
735,0.6330,0.2400,0.6965
736,0.6330,0.2400,0.6965
737,0.6330,0.2400,0.6965
738,0.6340,0.2400,0.6970
739,0.6340,0.2400,0.6970
740,0.6340,0.2400,0.6970
741,0.6340,0.2400,0.6970
742,0.6350,0.2410,0.6970
743,0.6340,0.2400,0.6970
744,0.6340,0.2400,0.6970
745,0.6340,0.2400,0.6970
746,0.6360,0.2400,0.6980
747,0.6360,0.2400,0.6980
748,0.6360,0.2400,0.6980
749,0.6360,0.2400,0.6980
750,0.6390,0.2420,0.6985
751,0.6390,0.2420,0.6985
752,0.6180,0.2710,0.6735
753,0.6130,0.2660,0.6735
754,0.6250,0.2760,0.6745
755,0.6250,0.2760,0.6745
756,0.6250,0.2760,0.6745
757,0.6250,0.2770,0.6740
758,0.6270,0.2780,0.6745
759,0.6270,0.2780,0.6745
760,0.6270,0.2780,0.6745
761,0.6290,0.2790,0.6750
762,0.6290,0.2790,0.6750
763,0.6290,0.2790,0.6750
764,0.6290,0.2790,0.6750
765,0.6290,0.2790,0.6750
766,0.6320,0.2800,0.6760
767,0.6360,0.2840,0.6760
768,0.6370,0.2840,0.6765
769,0.6220,0.2690,0.6765
770,0.6390,0.2860,0.6765
771,0.6230,0.2690,0.6770
772,0.6230,0.2690,0.6770
773,0.6270,0.2720,0.6775
774,0.6270,0.2720,0.6775
775,0.6290,0.2730,0.6780
776,0.6490,0.2910,0.6790
777,0.6490,0.2910,0.6790
778,0.6490,0.2890,0.6800
779,0.6470,0.2860,0.6805
780,0.6470,0.2860,0.6805
781,0.6470,0.2860,0.6805
782,0.6470,0.2860,0.6805
783,0.6470,0.2860,0.6805
784,0.6470,0.2860,0.6805
785,0.6470,0.2860,0.6805
786,0.6500,0.2880,0.6810
787,0.6560,0.2940,0.6810
788,0.6560,0.2940,0.6810
789,0.6570,0.2940,0.6815
790,0.6570,0.2940,0.6815
791,0.6540,0.2910,0.6815
792,0.6540,0.2910,0.6815
793,0.6550,0.2910,0.6820
794,0.6550,0.2910,0.6820
795,0.6550,0.2910,0.6820
796,0.6550,0.2910,0.6820
797,0.6580,0.2920,0.6830
798,0.6580,0.2920,0.6830
799,0.6580,0.2920,0.6830
800,0.6590,0.2920,0.6835
801,0.6590,0.2920,0.6835
802,0.6590,0.2920,0.6835
803,0.6550,0.2870,0.6840
804,0.6540,0.2860,0.6840
805,0.6540,0.2860,0.6840
806,0.6540,0.2860,0.6840
807,0.6540,0.2860,0.6840
808,0.6540,0.2860,0.6840
809,0.6540,0.2860,0.6840
810,0.6530,0.2840,0.6845
811,0.6520,0.2840,0.6840
812,0.6500,0.2810,0.6845
813,0.6500,0.2810,0.6845
814,0.6510,0.2800,0.6855
815,0.6510,0.2800,0.6855
816,0.6510,0.2800,0.6855
817,0.6520,0.2800,0.6860
818,0.6520,0.2800,0.6860
819,0.6520,0.2800,0.6860
820,0.6490,0.2780,0.6855
821,0.6490,0.2780,0.6855
822,0.6490,0.2770,0.6860
823,0.6530,0.2810,0.6860
824,0.6530,0.2810,0.6860
825,0.6530,0.2810,0.6860
826,0.6530,0.2810,0.6860
827,0.6550,0.2820,0.6865
828,0.6550,0.2820,0.6865
829,0.6550,0.2820,0.6865
830,0.6550,0.2820,0.6865
831,0.6550,0.2820,0.6865
832,0.6550,0.2820,0.6865
833,0.6580,0.2850,0.6865
834,0.6580,0.2850,0.6865
835,0.6580,0.2850,0.6865
836,0.6580,0.2840,0.6870
837,0.6580,0.2850,0.6865
838,0.6590,0.2850,0.6870
839,0.6590,0.2850,0.6870
840,0.6590,0.2840,0.6875
841,0.6590,0.2850,0.6870
842,0.6590,0.2850,0.6870
843,0.6590,0.2850,0.6870
844,0.6590,0.2840,0.6875
845,0.6590,0.2840,0.6875
846,0.6600,0.2850,0.6875
847,0.6590,0.2840,0.6875
848,0.6550,0.2800,0.6875
849,0.6550,0.2800,0.6875
850,0.6540,0.2790,0.6875
851,0.6540,0.2790,0.6875
852,0.6550,0.2790,0.6880
853,0.6550,0.2790,0.6880
854,0.6540,0.2780,0.6880
855,0.6540,0.2780,0.6880
856,0.6540,0.2780,0.6880
857,0.6540,0.2780,0.6880
858,0.6540,0.2780,0.6880
859,0.6540,0.2780,0.6880
860,0.6540,0.2780,0.6880
861,0.6540,0.2780,0.6880
862,0.6520,0.2760,0.6880
863,0.6520,0.2760,0.6880
864,0.6520,0.2760,0.6880
865,0.6520,0.2750,0.6885
866,0.6520,0.2750,0.6885
867,0.6520,0.2760,0.6880
868,0.6520,0.2760,0.6880
869,0.6530,0.2760,0.6885
870,0.6530,0.2760,0.6885
871,0.6530,0.2760,0.6885
872,0.6530,0.2760,0.6885
873,0.6530,0.2760,0.6885
874,0.6530,0.2760,0.6885
875,0.6530,0.2760,0.6885
876,0.6530,0.2760,0.6885
877,0.6530,0.2760,0.6885
878,0.6530,0.2760,0.6885
879,0.6530,0.2760,0.6885
880,0.6510,0.2730,0.6890
881,0.6510,0.2730,0.6890
882,0.6500,0.2720,0.6890
883,0.6500,0.2720,0.6890
884,0.6500,0.2710,0.6895
885,0.6500,0.2710,0.6895
886,0.6510,0.2710,0.6900
887,0.6510,0.2710,0.6900
888,0.6500,0.2710,0.6895
889,0.6510,0.2710,0.6900
890,0.6480,0.2680,0.6900
891,0.6490,0.2680,0.6905
892,0.6490,0.2690,0.6900
893,0.6490,0.2680,0.6905
894,0.6510,0.2700,0.6905
895,0.6490,0.2680,0.6905
896,0.6490,0.2680,0.6905
897,0.6490,0.2680,0.6905
898,0.6490,0.2680,0.6905
899,0.6490,0.2680,0.6905
900,0.6490,0.2680,0.6905
901,0.6490,0.2680,0.6905
902,0.6460,0.2860,0.6800
903,0.6460,0.2860,0.6800
904,0.6460,0.2850,0.6805
905,0.6480,0.2870,0.6805
906,0.6430,0.2830,0.6800
907,0.6430,0.2830,0.6800
908,0.6430,0.2830,0.6800
909,0.6440,0.2830,0.6805
910,0.6450,0.2840,0.6805
911,0.6440,0.2830,0.6805
912,0.6440,0.2830,0.6805
913,0.6450,0.2830,0.6810
914,0.6490,0.2870,0.6810
915,0.6490,0.2860,0.6815
916,0.6490,0.2860,0.6815
917,0.6490,0.2860,0.6815
918,0.6480,0.2850,0.6815
919,0.6480,0.2850,0.6815
920,0.6480,0.2850,0.6815
921,0.6480,0.2840,0.6820
922,0.6480,0.2840,0.6820
923,0.6480,0.2840,0.6820
924,0.6480,0.2840,0.6820
925,0.6480,0.2840,0.6820
926,0.6490,0.2840,0.6825
927,0.6480,0.2840,0.6820
928,0.6480,0.2840,0.6820
929,0.6480,0.2830,0.6825
930,0.6470,0.2830,0.6820
931,0.6450,0.2800,0.6825
932,0.6450,0.2800,0.6825
933,0.6450,0.2800,0.6825
934,0.6470,0.2820,0.6825
935,0.6470,0.2820,0.6825
936,0.6470,0.2820,0.6825
937,0.6470,0.2820,0.6825
938,0.6470,0.2820,0.6825
939,0.6470,0.2820,0.6825
940,0.6470,0.2810,0.6830
941,0.6470,0.2810,0.6830
942,0.6470,0.2810,0.6830
943,0.6470,0.2810,0.6830
944,0.6470,0.2810,0.6830
945,0.6470,0.2810,0.6830
946,0.6470,0.2800,0.6835
947,0.6470,0.2800,0.6835
948,0.6470,0.2800,0.6835
949,0.6470,0.2800,0.6835
950,0.6470,0.2800,0.6835
951,0.6470,0.2810,0.6830
952,0.6470,0.2810,0.6830
953,0.6470,0.2810,0.6830
954,0.6470,0.2810,0.6830
955,0.6450,0.2790,0.6830
956,0.6450,0.2790,0.6830
957,0.6450,0.2780,0.6835
958,0.6450,0.2780,0.6835
959,0.6450,0.2780,0.6835
960,0.6450,0.2780,0.6835
961,0.6470,0.2800,0.6835
962,0.6460,0.2780,0.6840
963,0.6450,0.2780,0.6835
964,0.6460,0.2790,0.6835
965,0.6460,0.2780,0.6840
966,0.6470,0.2800,0.6835
967,0.6470,0.2800,0.6835
968,0.6490,0.2810,0.6840
969,0.6490,0.2810,0.6840
970,0.6490,0.2810,0.6840
971,0.6500,0.2820,0.6840
972,0.6490,0.2810,0.6840
973,0.6490,0.2810,0.6840
974,0.6520,0.2830,0.6845
975,0.6520,0.2830,0.6845
976,0.6520,0.2830,0.6845
977,0.6520,0.2830,0.6845
978,0.6520,0.2830,0.6845
979,0.6520,0.2830,0.6845
980,0.6520,0.2830,0.6845
981,0.6520,0.2830,0.6845
982,0.6500,0.2810,0.6845
983,0.6510,0.2810,0.6850
984,0.6510,0.2810,0.6850
985,0.6510,0.2810,0.6850
986,0.6480,0.2780,0.6850
987,0.6480,0.2790,0.6845
988,0.6480,0.2790,0.6845
989,0.6490,0.2790,0.6850
990,0.6490,0.2790,0.6850
991,0.6490,0.2790,0.6850
992,0.6490,0.2790,0.6850
993,0.6490,0.2790,0.6850
994,0.6490,0.2790,0.6850
995,0.6530,0.2820,0.6855
996,0.6530,0.2820,0.6855
997,0.6530,0.2820,0.6855
998,0.6530,0.2810,0.6860
999,0.6530,0.2810,0.6860
1000,0.6560,0.2840,0.6860

